Association of the IceCube neutrinos with blazars in the CGRaBS sample

The origin of high-energy (HE) astrophysical neutrinos has remained an elusive hot topic in the field of HE astrophysics for the past decade. Apart from a handful of individual associations, the vast majority of HE neutrinos arise from unknown sources. While there are theoretically-motivated candidate populations, such as blazars -- a subclass of AGN with jets pointed towards our line-of-sight -- they have not yet been convincingly linked to HE neutrino production. Here, we perform a spatio-temporal association analysis between a sample of blazars (from CGRaBS catalog) in the radio and optical bands and the most up-to-date IceCube HE neutrino catalog. We find that if the IceCube error regions are enlarged by 1$^\circ$ in quadrature, to account for unknown systematic errors at maximal level, a spatio-temporal correlation between the multiwavelength light curves of the CGRaBS blazars and the IceCube HE neutrinos is hinted at least at a 2.17$\sigma$ significance level. On the other hand, when the IceCube error regions are taken as their published values, we do not find any significant correlations. A discrepancy in the blazar-neutrino correlation strengths, when using such minimal and enlarged error region scenarios, was also obtained in a recent study by the IceCube collaboration. In our study, this difference arises because several flaring blazars -- coinciding with a neutrino arrival time -- happen to narrowly miss the published 90\%-likelihood error region of the nearest neutrino event. For all of the associations driving our most significant correlations, the flaring blazar is much less than 1$^\circ$ away from the published error regions. Therefore, our results indicate that the question of the blazar-neutrino connection is highly sensitive to the reconstruction of the neutrino error regions, whose reliability is expected to improve with the next generation of neutrino observatories.

==> data_ascii/assoc.dat <==
J2238+0724--58063.778 58063.778 J2238+0724 339.543 +007.404   Q 0.975    0.5453804846631881    3.8392402092197995 0.9749999999999999778 0.9749999999999999778   0.59775844823148849   0.61476516973158801   1.1759687037025177  0.16153562550881953 1.574972348710990e-01 0.15749723487109903997   0.288051907013070596 2.8085060933774381e-01 2.808506093377438e-01 0.97980151341244737 0.9553064755771362160 0.9553064755771362160   1.08233182469680256   1.055273529079382433   1.055273529079382433
J0502+1338--57340.873 57340.873 J0502+1338  75.638 +013.636   B 0.957    2.9480705461286618    6.4455379194744200 0.9569999999999999618 0.9569999999999999618   1.06310583971310324   0.72032397692608485   1.2718046220391490  0.43783377832512310 4.190069258571428e-01 0.41900692585714277572   0.077957032815524255 7.4604880404456703e-02 7.460488040445670e-02 1.61229645578726499 1.5429677081884125567 1.5429677081884125567   1.52419749001927696   1.458656997948448053   1.458656997948448053
J2203+1007--55478.400 55478.400 J2203+1007 330.879 +010.128   - 0.840    0.4509756254228148    3.6115842459894285 0.8399999999999999689 0.8399999999999999689   0.93580135987231505   0.36580471991539171   1.0659734188451420  0.13475612195121953 1.131951424390244e-01 0.11319514243902439876                                                                     0.97244896637317924 0.8168571317534705223 0.8168571317534705223                                                                    
J2151+0552--57246.759 57246.759 J2151+0552 327.908 +005.870   Q 0.831    1.3058029864645975    4.5534904652087844 0.8309999999999999609 0.8309999999999999609   0.47010436688220814   0.67213924577154327   1.2386031445455001  0.39692068920676205 3.298410927308192e-01 0.32984109273081924085   0.019918133253573819 1.6551968733719842e-02 1.655196873371984e-02 1.04923803516098291 0.8719168072187767349 0.8719168072187767349                                                                    
J2151+0709--57246.759 57246.759 J2151+0709 327.881 +007.157   Q 0.831    1.3058029864645975    4.5534904652087844 0.8309999999999999609 0.8309999999999999609   1.06131987988082832   0.51442570117551489   1.1368337793313483  0.83658766622691294 6.952043506345646e-01 0.69520435063456464952   0.223444480892240505 1.8568236362145185e-01 1.856823636214519e-01 0.84745488451573281 0.7042350090325739664 0.7042350090325739664                                                                    
J2200+0234--56146.207 56146.207 J2200+0234 330.206 +002.575   Q 0.744    1.3689489988017522    4.6191642627694547 0.7439999999999999947 0.7439999999999999947   1.16299236214080093   0.60196464166604746   1.1677434512503115  0.09820135310344826 7.306180670896550e-02 0.07306180670896550433   0.062514697861262555 4.6510935208779344e-02 4.651093520877934e-02 0.87199988804942974 0.6487679167087757603 0.6487679167087757603                                                                    
J1504+1029--58694.869 58694.869 J1504+1029 226.104 +010.494   Q 0.670    5.6155968682917550    8.9589908994629628 0.6700000000000000400 0.6700000000000000400   0.27810682176409868   1.17640241885031571   1.5458225358369233  2.00009756010230166 1.340065365268542e+00 1.34006536526854214131   0.400370323976987408 2.6824811706458157e-01 2.682481170645816e-01 1.85885873781108635 1.2454353543334280019 1.2454353543334280019   0.94089835208584061   0.630401895897513276   0.630401895897513276
J0211+1051--56579.909 56579.909 J0211+1051  32.805 +010.860   B 0.665    1.2285198071862886    4.4822866875153142 0.6650000000000000355 0.6650000000000000355   0.59098024419415340   0.42519125440738487   1.0889741176235470  0.87775281257706539 5.837056203637485e-01 0.58370562036374851189   5.128080081021825443 3.4101732538795142e+00 3.410173253879514e+00 1.87235580434596538 1.2451166098900670054 1.2451166098900670054   1.47119220018297825   0.978342813121680588   0.978342813121680588
J0509+0541--58018.871 58018.871 J0509+0541  77.358 +005.693   B 0.631    1.5586226552622362    4.9279324572124086 0.6310000000000000053 0.6310000000000000053   0.12059061191527816   0.47304688416086588   1.1327020755278403  0.77413960332871001 4.884820897004160e-01 0.48848208970041601118   4.289412615905413340 2.7066193606363158e+00 2.706619360636316e+00 0.86796158122075495 0.5476837577502964294 0.5476837577502964294   1.41595911274967934   0.893470200145047633   0.893470200145047633
J1310+3220--56062.959 56062.959 J1310+3220 197.619 +032.346   U 0.613    5.0479110757880798    8.3686088846240185 0.6129999999999999893 0.6129999999999999893   1.36503131914213482   1.36227036928086664   1.6994901809824290  2.09812204795321611 1.286148815395322e+00 1.28614881539532155408   0.535780087770311608 3.2843319380320102e-01 3.284331938032010e-01 1.41500668149814146 0.8673990957583607164 0.8673990957583607164   1.29478577515797344   0.793703680171837678   0.793703680171837678
J2335-0131--56319.280 56319.280 J2335-0131 353.835 $-$001.519 Q 0.610    3.4220583377390228    6.6188014555472190 0.6099999999999999867 0.6099999999999999867   0.98005660613440704   1.21095561701010279   1.5852794498454494  0.41174200797448168 2.511626248644338e-01 0.25116262486443380331   0.177373625770207571 1.0819791171982662e-01 1.081979117198266e-01 0.97270653650021333 0.5933509872651301364 0.5933509872651301364   1.04185044681338823   0.635528772556166799   0.635528772556166799
J0037+0808--55806.092 55806.092 J0037+0808   9.384 +008.137   - 0.609    5.6795282787923069    9.7320539747412358 0.6089999999999999858 0.6089999999999999858   0.66362553151626946   0.96157936711408432   1.4091756821782389  0.18034511589403973 1.098301755794702e-01 0.10983017557947019616                                                                     0.90446455851128194 0.5508189161333706396 0.5508189161333706396                                                                    
J0341+3352--57265.218 57265.218 J0341+3352  55.292 +033.873   Q 0.579    3.3816103323240534    6.5712510677423115 0.5789999999999999591 0.5789999999999999591   0.54662105166905195   0.93071549832672940   1.3681603361684718  0.09906432724719101 5.735824547612359e-02 0.05735824547612359409   0.029860092178275233 1.7288993371221358e-02 1.728899337122136e-02 1.26825563849469281 0.7343200146884271140 0.7343200146884271140                                                                    
J1243-0218--56658.404 56658.404 J1243-0218 190.969 $-$002.311 - 0.560    5.9979286942336323   10.1297809489213861 0.5600000000000000533 0.5600000000000000533   1.34585586411686342   2.03376982620155067   2.3672522455104805  0.08965804269662922 5.020850391011237e-02 0.05020850391011236896                                                                     0.94757081636103935 0.5306396571621820879 0.5306396571621820879                                                                    
J2030-0503--58225.279 58225.279 J2030-0503 307.593 $-$005.054 Q 0.577    5.7770747306862713   10.8038471430634377 0.5769999999999999574 0.5585498066772368597   1.97141715730844203   1.96727324776475365   2.7503129858490811  0.26693285612535611 1.540202579843305e-01 0.14909529518462033559   0.091392666792657271 5.2733568739363239e-02 5.104735636875584e-02 0.88084586145810739 0.5082480620613278877 0.4919962856298700227   2.33267666410678443   1.345954435189614440   1.302916099777346126
J2018-0509--58225.279 58225.279 J2018-0509 304.741 $-$005.158 Q 0.577    5.7770747306862713   10.8038471430634377 0.5769999999999999574 0.5585498066772368597   1.24037647086591263   1.05313714633686728   1.5526778607508991  0.19618392763157894 1.131981262434210e-01 0.10957849485179943505   0.083958360603744439 4.8443974068360540e-02 4.689492608415920e-02 0.57832543940827263 0.3336937785385732935 0.3230235623780187137   1.23721064280292614   0.713870540897288297   0.691043765356594397
J1623+3909--58515.016 58515.016 J1623+3909 245.782 +039.159   Q 0.533    1.8434865691264906    5.0005271734584831 0.5330000000000000293 0.5330000000000000293   0.79755505295870588   0.75437997844941052   1.2527022696939882  0.07500577137870855 3.997807614485166e-02 0.03997807614485165972   0.604796287803881394 3.2235642139946880e-01 3.223564213994688e-01 1.31256897610114032 0.6995992642619078827 0.6995992642619078827   1.08514211307228470   0.578380746267527779   0.578380746267527779
J1125+2610--56070.574 56070.574 J1125+2610 171.474 +026.172   Q 0.525    1.3493925845331558    4.9812107193559285 0.5250000000000000222 0.5250000000000000222   0.47621093347561311   0.50770827302426458   1.1512979380061348  0.83485250569800584 4.382975654914531e-01 0.43829756549145310052   0.154304993659937828 8.1010121671467358e-02 8.101012167146736e-02 1.08599901293350465 0.5701494817900899514 0.5701494817900899514   0.97099110936658961   0.509770332417459615   0.509770332417459615
J0005+0524--57968.084 57968.084 J0005+0524   1.334 +005.403   Q 0.561    4.0187253224720632   11.2294151696347289 0.5610000000000000542 0.5224806923288803917   0.80767539875975536   0.42824266121372057   1.1264465813787401  0.11022543676470586 6.183647002499999e-02 0.05759066251307674855   1.279130712985705909 7.1759232998498113e-01 6.683211004999060e-01 0.91187645443946463 0.5115626909405397438 0.4764378412339362323   1.00878113196387509   0.565926215031734015   0.527068664236797102
J0808+4950--55833.260 55833.260 J0808+4950 122.165 +049.843   Q 0.521    0.8055828961967627    5.2929697904905817 0.5210000000000000187 0.5210000000000000187   0.74179875455659905   0.52433069860833148   1.5786874831956563  0.54731304448105433 2.851500961746293e-01 0.28515009617462933056   0.133772384986122150 6.9695412577769636e-02 6.969541257776964e-02 0.88353822709272389 0.4603234163153091529 0.4603234163153091529                                                                    
J1024+1912--58537.850 58537.850 J1024+1912 156.187 +019.206   Q 0.512    0.7690618815987814    4.0483032780429982 0.5120000000000000107 0.5120000000000000107   1.08146406171344989   0.61817936856565681   1.1936401709173101  0.49203962052877143 2.519242857107310e-01 0.25192428571073099963   0.091911094950239164 4.7058480614522454e-02 4.705848061452245e-02 1.10012464570889179 0.5632638186029526040 0.5632638186029526040   0.42207096760584278   0.216100335414191519   0.216100335414191519
J0225+1846--55911.277 55911.277 J0225+1846  36.269 +018.780   Q 0.946   16.7534853030636519   20.0141969475338435 0.3744583333333332265 0.4943305954843706940   0.48100426277917196   2.25800026050444780   2.4705666982457535  0.27104145288326303 1.014937307109118e-01 0.13398408280473242393   0.094195599001090535 3.5272327009283351e-02 4.656376654621608e-02 1.79514440654736984 0.6722067825683836206 0.8873948034689985720   1.05043889462644269   0.393345597750326570   0.519264084300633533
J1129-0240--58019.021 58019.021 J1129-0240 172.470 $-$002.669 Q 0.563    8.5397913102531344   12.4872568038657672 0.4371985064194532922 0.4715262503100390856   0.98793275712032291   2.49161863216696267   2.6989432411980996  0.14075697949886104 6.153874120501565e-02 0.06637061074806499539                                                                     0.75940561282238694 0.3320109996924971996 0.3580796810785374373                                                                    
J1136-0330--58019.021 58019.021 J1136-0330 174.099 $-$003.508 - 0.563    8.5397913102531344   12.4872568038657672 0.4371985064194532922 0.4715262503100390856   1.16533545935505733   1.47864127588804095   1.8228564073880809  0.41732551224944325 1.824540906461898e-01 0.19677993394969625629                                                                     0.97999247923866029 0.4284512482254393406 0.4620921790674443197                                                                    
J2322+1843--56800.000 56800.000 J2322+1843 350.619 +018.724   Q 0.640   10.9438950884127237   14.7832359138042140 0.3878158774813050269 0.4527672339803893720   1.38940651072281862   1.99110198845920272   2.2946732114022854  0.19356609030837005 7.506800316356606e-02 0.08764038330131895815   0.114316579264489793 4.4333784498119269e-02 5.175880139168298e-02 0.93727913054656442 0.3634917284578305097 0.4243692794051122652   0.94250263620041197   0.365517486886505982   0.426734311611685735
J0422+0219--56942.751 56942.751 J0422+0219  65.718 +002.324   Q 0.436    5.5983181086970131    9.1629228458731955 0.4359999999999999987 0.4359999999999999987   2.06699344211153413   1.76731173446260925   2.1298777190957709  0.93362384322033898 4.070599956440678e-01 0.40705999564406780689   0.068638446885640220 2.9926362842139134e-02 2.992636284213913e-02 1.29261344335988015 0.5635794613049077695 0.5635794613049077695   0.91902233068098160   0.400693736176907955   0.400693736176907955
J1126+4516--55846.867 55846.867 J1126+4516 171.740 +045.268   Q 0.434    2.7171634860898122    6.3924592485571878 0.4339999999999999969 0.4339999999999999969   0.68920432916435181   0.89249770270313078   1.3763538103388300  0.20103248364888124 8.724809790361446e-02 0.08724809790361445772   0.332573091431574208 1.4433672168130321e-01 1.443367216813032e-01 1.05287342475801071 0.4569470663449766712 0.4569470663449766712                                                                    
J0149+1857--57984.276 57984.276 J0149+1857  27.457 +018.956   Q 0.509    8.4703621126088002   12.3925074376338156 0.3985045990653512393 0.4295592918792970338   0.48313756960282883   1.81088197993285105   2.0780767795984167  0.43039485442176878 1.715143289011372e-01 0.18488010889390812941   0.037157751616428709 1.4807534910074830e-02 1.596145747217992e-02 0.76082299198372816 0.3031914613801765523 0.3268185856820183255                                                                    
J1743-0350--55834.445 55834.445 J1743-0350 265.995 $-$003.835 Q 0.429    2.5436690317953157    5.8862681466541797 0.4289999999999999925 0.4289999999999999925   1.18161469301257194   0.87819561355998743   1.3952003436331288  4.38396209672131132 1.880719739493443e+00 1.88071973949344251054   0.259117200795482450 1.1116127914126196e-01 1.111612791412620e-01 1.14206621671245934 0.4899464069696450319 0.4899464069696450319                                                                    
J1008+0621--55768.511 55768.511 J1008+0621 152.003 +006.356   B 0.396    4.1225549596732058    7.4961225346401807 0.3960000000000000187 0.3960000000000000187   1.12017645439550351   1.02867005366690334   1.4571043196397846  0.35334609742647061 1.399250545808824e-01 0.13992505458088236314   0.385227297101615906 1.5255000965223992e-01 1.525500096522399e-01 1.51960190731485856 0.6017623552966839817 0.6017623552966839817                                                                    
J1619+2247--58586.665 58586.665 J1619+2247 244.812 +022.797   Q 0.383    5.6611499617688077    8.8203150967228474 0.3830000000000000071 0.3830000000000000071   1.11435134458666663   1.31837197881432844   1.6627023422828073  0.55738161147540988 2.134771571950820e-01 0.21347715719508197907   0.047930678494005390 1.8357449863204065e-02 1.835744986320407e-02 0.93724557801436847 0.3589650563795031557 0.3589650563795031557   1.38186600597490417   0.529254680288388291   0.529254680288388291
J1242+3750--57662.439 57662.439 J1242+3750 190.714 +037.850   Q 0.639   14.3570784269053551   17.6193886636887527 0.2951564770240700519 0.3792927540779095774   1.99436235708029930   1.95788777539354841   2.2101776678962164  0.34022951612903229 1.004209453602492e-01 0.12904659019117520335   0.256470900946577041 7.5699047582580906e-02 9.727755436086995e-02 1.30166837926511070 0.3841958530775211322 0.4937133844675927752                                                                    
J0037+0808--56811.142 56811.142 J0037+0808   9.384 +008.137   - 0.377    1.6022122533307945    4.7904940814004027 0.3770000000000000018 0.3770000000000000018   0.66259503475369641   0.57625885226247886   1.1718616745422090  0.18034511589403973 6.799010869205298e-02 0.06799010869205297791                                                                     0.96578294708514534 0.3641001710510998191 0.3641001710510998191                                                                    
J0740+2852--58865.464 58865.464 J0740+2852 115.140 +028.880   Q 0.375    2.5969975670900021    5.7894365036851108 0.3750000000000000000 0.3750000000000000000   0.93003050503267948   1.12410046009541231   1.5185033276877393  0.16660072190476191 6.247527071428571e-02 0.06247527071428571332   0.053947314629485446 2.0230242986057044e-02 2.023024298605704e-02 1.34453257549004435 0.5041997158087666575 0.5041997158087666575   1.06655583983978608   0.399958439939919752   0.399958439939919752
J0856+1739--58032.308 58032.308 J0856+1739 134.236 +017.663   Q 0.370    4.9307296698091809    8.7211873255879979 0.3699999999999999956 0.3699999999999999956   1.66362097695409639   1.37458713184605985   1.7052290846683009  0.08163334682080924 3.020433832369942e-02 0.03020433832369941521   0.048742973619535765 1.8034900239228234e-02 1.803490023922823e-02 0.86541981114460043 0.3202053301235021632 0.3202053301235021632                                                                    
J2226+0052--56671.878 56671.878 J2226+0052 336.694 +000.870   Q 0.335    2.1415451721358223    5.3462129582978086 0.3350000000000000200 0.3350000000000000200   0.91026251456177776   0.92142727140261149   1.3598437277186390  0.51104932727272723 1.712015246363636e-01 0.17120152463636362228   0.029702176612841930 9.9502291653020478e-03 9.950229165302048e-03 1.03888314505757240 0.3480258535942867826 0.3480258535942867826                                                                    
J0254+2343--56431.483 56431.483 J0254+2343  43.603 +023.724   Q 0.364    7.3861984878549620   11.4008618686051850 0.3268119603589809130 0.3339090757519815322   1.75153589605604121   1.48310091819917544   1.7907769725409766  0.19253143202416920 6.292157473054061e-02 0.06428799252039579804   0.031483093317093550 1.0289051445124073e-02 1.051249059132409e-02 1.23202403736480881 0.4026401908605795055 0.4113840076207080920                                                                    
J1058+1951--56390.189 56390.189 J1058+1951 164.575 +019.864   Q 0.525   11.7668352840205710   16.4458377252669621 0.2958810572687224361 0.3338626424564877238   3.35128822710494090   2.91464575782951130   3.4290217396572911  0.65299286666666667 1.932082197782672e-01 0.21800992397057028516   0.354159082550687232 1.0478896378641808e-01 1.182404871503378e-01 1.22909349880060237 0.3636654839072354650 0.4103484033356590288   1.12058616367930886   0.331560218870135537   0.374121857706152305
J1059+2057--56390.189 56390.189 J1059+2057 164.913 +020.956   Q 0.525   11.7668352840205710   16.4458377252669621 0.2958810572687224361 0.3338626424564877238   2.93232252094346579   3.79751670705671174   3.9777877056471160  0.26221018601190477 7.758302706383076e-02 0.08754218558094170599   0.221685032130947313 6.5592401687555396e-02 7.401235062028945e-02 1.01453248532180407 0.3001809443904799868 0.3387144964074853548   1.17458525363648669   0.347537526698214194   0.392150136569501317
J1813+2952--57026.399 57026.399 J1813+2952 273.405 +029.877   Q 0.448   10.8993630125480898   14.1534165495960593 0.2725802774274905249 0.3310405913203058326   1.71052737934248378   1.92611530769855666   2.1885148911071450  0.16041971590909090 4.372725066733921e-02 0.05310543761398092699   0.038486381468234271 1.0490628537791528e-02 1.274055447902313e-02 0.64811338438984545 0.1766629261214538726 0.2145518380110190970                                                                    
J1504+0813--56246.330 56246.330 J1504+0813 226.100 +008.228   Q 0.319    3.2656855634065893    6.4311146034518512 0.3190000000000000058 0.3190000000000000058   0.76546651415258427   0.96535471827207597   1.3904351032857152  0.15774176712328766 5.031962371232877e-02 0.05031962371232876624   0.025259789771456452 8.0578729370946092e-03 8.057872937094609e-03 0.82135378452584862 0.2620118572637457066 0.2620118572637457066                                                                    
J0527+0331--58821.949 58821.949 J0527+0331  81.886 +003.525   B 0.326    6.9806188762765204   10.8003530437142370 0.3096999999999999753 0.3156778948341058544   1.84652486691292506   1.94803994490181753   2.3100392799262197  0.49485895405819297 1.532578180718223e-01 0.15621603285689786289   0.070978361620013489 2.1981998593718174e-02 2.240629977497976e-02 1.16368344673411439 0.3603927634535551983 0.3673491407183215873   0.33543542939042315   0.103884352482214046   0.105889550202743141
J0318-0029--57182.027 57182.027 J0318-0029  49.560 $-$000.497 - 0.313    2.1944024685324703    5.5805541636413860 0.3130000000000000004 0.3130000000000000004   0.79748588850454893   0.82026005931081192   1.2934375589793152  0.09367690588235293 2.932087154117647e-02 0.02932087154117646657   0.013295605498365066 4.1615245209882662e-03 4.161524520988266e-03 0.84370469270604131 0.2640795688169909061 0.2640795688169909061                                                                    
J1603+1554--56845.500 56845.500 J1603+1554 240.909 +015.901   U 0.478   12.9029137273749797   16.3760001363238068 0.2456731168396384113 0.3052703235684989802   1.73134848125031726   1.54045493509433151   1.8366823968245292  0.24051375080906148 5.908776280405424e-02 0.07342171053215552912   0.259136866774413333 6.3662961748528257e-02 7.910679516875217e-02 0.84304466279573875 0.2071134099440510856 0.2573565169943513031                                                                    
J1018+3542--56083.655 56083.655 J1018+3542 154.546 +035.711   Q 0.385   10.1890489135714351   13.5019239744513655 0.2505789672476124164 0.2982150759073805557   2.07652893157793050   1.82901688219788072   2.0903542464623315  0.45543604390243903 1.141226935284114e-01 0.13581789440332295293   0.238565669845293343 5.9779539170568476e-02 7.114387934180924e-02 1.00584732466250992 0.2520441838227056586 0.2999588362754660453   1.10548036485232948   0.277010128137210487   0.329670910918556159
J1013+3445--56083.655 56083.655 J1013+3445 153.457 +034.764   Q 0.385   10.1890489135714351   13.5019239744513655 0.2505789672476124164 0.2982150759073805557   1.83841983769844930   1.54085330365653994   1.8437860619493631  0.44535406108202441 1.115963606854638e-01 0.13281129513123610120   0.129232255299960130 3.2382885068143796e-02 3.853900682395960e-02 0.90639375214135953 0.2271232103312702533 0.2703002815968110206   0.99493270891177954   0.249309210679983101   0.296703933310862089
J0725+1425--57596.344 57596.344 J0725+1425 111.320 +014.420   Q 0.296    5.9957295793761203    9.3640701255943721 0.2959999999999999853 0.2959999999999999853   1.81717197994898938   1.52722964147067120   1.8276724266149171  0.80325443812709019 2.377633136856187e-01 0.23776331368561867685   0.207354206262506974 6.1376845053702063e-02 6.137684505370206e-02 0.94976141112989998 0.2811293776944503997 0.2811293776944503997                                                                    
J1313+1027--55811.795 55811.795 J1313+1027 198.424 +010.454   Q 0.506   13.5087698706197710   17.8840233235599868 0.2484003744207815001 0.2959033029714392415   2.56965050145710894   2.83486057911273637   3.1542156369050294  0.12418630467571644 3.084792457938121e-02 0.03674713773736198313   0.105738538653036229 2.6265492592120476e-02 3.128838283880662e-02 0.84554695279825831 0.2100341796654382198 0.2502001361504402888                                                                    
J2051+1743--57887.175 57887.175 J2051+1743 312.898 +017.727   U 0.338    8.6205302414503926   11.9829274378237312 0.2600161078717201368 0.2949974721355585472   1.27433218245435365   1.41767125933314486   1.8159163109534195  0.56434782867132860 1.467395258969752e-01 0.16648118286323324022   0.225766593324864345 5.8702950883788699e-02 6.660057432349165e-02 0.98802589894174742 0.2569026487192906383 0.2914651425922782924                                                                    
J0412+1856--57746.537 57746.537 J0412+1856  63.191 +018.944   - 0.417   11.5511649483516319   14.9797767625239651 0.2394020153120197947 0.2911355485313997238   1.82157647553763202   1.86940648629831419   2.1720974038608638  0.20372857939189187 4.877303248307374e-02 0.05931263171278125523                                                                     1.11648083293271916 0.2672877614613354269 0.3250472597206612302                                                                    
J1652+0618--56971.297 56971.297 J1652+0618 253.006 +006.315   - 0.286    2.1069876529463345    5.3299861364715300 0.2859999999999999765 0.2859999999999999765   0.43938532836463778   1.04404618881203093   1.4613962238487641  0.34870242245199407 9.972889282127030e-02 0.09972889282127030131   0.022048535756228903 6.3058812262814659e-03 6.305881226281466e-03 1.03691426950784504 0.2965574810792436788 0.2965574810792436788                                                                    
J0242+1101--57989.554 57989.554 J0242+1101  40.622 +011.017   Q 0.489   14.2851359551381503   18.4476015007298777 0.2270084449429306261 0.2772256907357260602   1.87536098912505333   1.70034425357258079   2.0915388352496298  0.84659050690607740 1.921831944761960e-01 0.23469663804734577917   0.032973269117121951 7.4852105469626132e-03 9.141037306809117e-03 0.81454725110171555 0.1849091048051392794 0.2258134243235599969                                                                    
J2106+0231--57001.848 57001.848 J2106+0231 316.617 +002.527   Q 0.373   11.0076694192805959   14.2433195634930332 0.2247144426844756571 0.2738811465199641471   1.78165662417811710   1.80166534454275751   2.0678728529496264  0.11050564082687339 2.483221349190170e-02 0.03026541160658744248   0.123890727719469143 2.7840035833254628e-02 3.393133455100091e-02 0.74181250937518350 0.1666959846206167439 0.2031684605705268987                                                                    
J2226+0052--55780.980 55780.980 J2226+0052 336.694 +000.870   Q 0.266    4.4857230704281870    8.0805697116820241 0.2660000000000000142 0.2660000000000000142   0.66866969530281861   0.78843405754468476   1.2791172904634875  0.51104932727272723 1.359391210545454e-01 0.13593912105454544759   0.029702176612841930 7.9007789790159540e-03 7.900778979015954e-03 1.01999861398487446 0.2713196313199766063 0.2713196313199766063                                                                    
J2033+2146--55387.500 55387.500 J2033+2146 308.383 +021.773   - 0.530   17.6323458479053912   20.8930584518447908 0.1993348834308825979 0.2653006866327992652   1.20747623478975319   2.71403765096945415   2.8933103115676992  0.43168843121693118 8.605056311508756e-02 0.11452723721328778028   0.302318578744138422 6.0262638652952935e-02 8.020532652267191e-02 1.05786278267107714 0.2108689544696082663 0.2806517226059204728                                                                    
J0439+0520--55728.730 55728.730 J0439+0520  69.759 +005.345   G 0.257    4.6190836785730722    8.2868214674274263 0.2570000000000000062 0.2570000000000000062   1.39101189182973495   2.06726967805161710   2.2975325885036426  0.31618304705882355 8.125904309411766e-02 0.08125904309411766113   0.123379315824611618 3.1708484166925184e-02 3.170848416692518e-02 1.04012111656939621 0.2673111269583348104 0.2673111269583348104                                                                    
J1018+0530--57820.925 57820.925 J1018+0530 154.616 +005.508   Q 0.254    4.7397208364709211    8.2120125654067042 0.2540000000000000036 0.2540000000000000036   0.73427885243293345   1.18961154851493056   1.5541537774173482  0.29491429541595926 7.490823103565365e-02 0.07490823103565365237   0.045811944086331192 1.1636233797928124e-02 1.163623379792812e-02 0.65323924283847501 0.1659227676809726659 0.1659227676809726659                                                                    
J0948+0022--58714.732 58714.732 J0948+0022 147.239 +000.374   Q 0.293    7.3758312320981156   12.2169257606346235 0.2634354289121730863 0.2508246467312527650   1.68857602877740809   1.13468258534431032   1.7962820678089817  0.36023518842975211 9.489871137324923e-02 0.09035586387805884245   0.260930098333347182 6.8738232370540817e-02 6.544769973601285e-02 0.57471982289130041 0.1514015630476978902 0.1441538965461585942                                                                    
J2106+0231--56421.186 56421.186 J2106+0231 316.617 +002.527   Q 0.249    7.1732770457579145   10.4583825530823251 0.2301967963386727656 0.2489999999999999991   0.98503231747885456   1.63577729485679857   1.9495672242526667  0.11050564082687339 2.543804449569829e-02 0.02751590456589147332   0.123890727719469143 2.8519248617088599e-02 3.084879120214782e-02 1.00936313243751274 0.2323521594294828962 0.2513314199769406954                                                                    
J0631-1410--57833.314 57833.314 J0631-1410  97.834 $-$014.176 Q 0.242    3.9408138246630364    7.1149798953117722 0.2419999999999999929 0.2419999999999999929   0.98161489734462615   1.01384358810642361   1.4257964654143240  0.56502280966767371 1.367355199395770e-01 0.13673551993957702710   0.067564272796901817 1.6350554016850240e-02 1.635055401685024e-02 1.00691808353713452 0.2436741762159865543 0.2436741762159865543                                                                    
J1047+2635--58668.784 58668.784 J1047+2635 161.903 +026.591   Q 0.486   18.3241245502258643   21.8317072836635404 0.1758857142857142841 0.2328161446448762661   0.32268242406093017   1.92689836586531293   2.1715900646165913  0.11537551088777218 2.029290414357501e-02 0.02686128163132406321   0.072159302981459367 1.2691790547253253e-02 1.679985072040489e-02 0.93054174499335429 0.1636689994908311074 0.2166451415004683467   0.98827588111197384   0.173823609260723155   0.230086580486007830
J2238+2749--56420.641 56420.641 J2238+2749 339.554 +027.831   Q 0.452   18.8540326910701239   22.1292682435534900 0.1589833747818226450 0.2136170460751812272   2.39779738766935191   2.94663534588739084   3.1162214516761355  0.17152866995073890 2.727020682060588e-02 0.03664144779208154679   0.074155665123593437 1.1789517900539590e-02 1.584091413344237e-02 1.07102899325212486 0.1702758038364007576 0.2287900497993941296                                                                    
J2228+2503--56420.641 56420.641 J2228+2503 337.006 +025.051   Q 0.452   18.8540326910701239   22.1292682435534900 0.1589833747818226450 0.2136170460751812272   1.40779132584771083   1.93217740204108313   2.1761497120801470  0.08988541240875912 1.429028620840044e-02 0.01920105628400856426   0.025524724015475328 4.0580067643549034e-03 5.452516146070078e-03 0.80510530082646403 0.1279983577801258043 0.1719842161420194193                                                                    
J2236+2828--56420.641 56420.641 J2236+2828 339.094 +028.483   Q 0.452   18.8540326910701239   22.1292682435534900 0.1589833747818226450 0.2136170460751812272   2.60918764876506559   2.80115056460909972   2.9773556748769106  1.37067538020247470 2.179145976749473e-01 0.29279962584682855953   0.498450028899512343 7.9245267754541493e-02 1.064774227896025e-01 0.90044425868169264 0.1431556670481320126 0.1923502426949395550   0.52197297847987112   0.082985025663649598   0.111502325793934209
J2108+1430--58757.840 58757.840 J2108+1430 317.171 +014.508   Q 0.590   24.2892236012294873   29.2330002400356577 0.1610853003944900663 0.2110780848921528507   3.61501064401459349   3.17843491336157014   3.6181980980759341  0.35398084056271978 5.702111003593981e-02 0.07471759791449339438   0.040300041661491266 6.4917443169517849e-03 8.506455614981550e-03 0.72971326961874561 0.1175460812383811587 0.1540264794715160146   0.84214917491288954   0.135657852817814756   0.177759235034119389
J1119+1656--58595.250 58595.250 J1119+1656 169.968 +016.949   Q 0.513   22.3480335005763528   25.6531808765562630 0.1522283653846153717 0.2091417152340081242   3.09996691084471410   3.19158280239486247   3.3454015736780582  0.16157364274809161 2.459609152477980e-02 0.03379178878094273725   0.069440242969986771 1.0570774679231615e-02 1.452285152100931e-02 1.54273826441102258 0.2348485242075885049 0.3226509267760580002   1.13137475437745194   0.172227329496300235   0.236617656702954954
J1616+0459--57865.646 57865.646 J1616+0459 244.156 +004.992   Q 0.391   13.0784502168943089   19.8383631985313826 0.1982613259668508099 0.2061272665155113037   3.25125176731038845   2.96185967348475643   3.2694544549902860  0.65707370355191252 1.302723037241516e-01 0.13544080641237912777   0.058531660326177133 1.1604564587309194e-02 1.206497114764929e-02 1.03652797021016130 0.2055034097755950029 0.2136566771662918862                                                                    
J1550+0527--57865.646 57865.646 J1550+0527 237.647 +005.453   Q 0.391   13.0784502168943089   19.8383631985313826 0.1982613259668508099 0.2061272665155113037   3.30394102657383115   5.66248408912097201   5.7723936774328166  2.34210753470031552 4.643493453866366e-01 0.48277222401315905698   0.224354728486629046 4.4480865956691873e-02 4.624562691277856e-02 0.78613553772223577 0.1558602740984737223 0.1620439695013860815   0.64205122297850792   0.127293926806357177   0.132344263555500885
J1916-1519--56630.470 56630.470 J1916-1519 289.219 $-$015.317 - 0.196    3.1529023871427166    6.3681990918278197 0.1960000000000000075 0.1960000000000000075   1.13216340295040307   1.29798004164710834   1.6397283272194487  0.21117242929292931 4.138979614141414e-02 0.04138979614141414382   0.071831544530170613 1.4078982727913440e-02 1.407898272791344e-02 0.84554812367652710 0.1657274322405993261 0.1657274322405993261                                                                    
J0327+0044--56927.161 56927.161 J0327+0044  51.997 +000.740   Q 0.481   20.6838533321535003   25.7158774726795691 0.1542166125571946544 0.1956177467938614578   1.76091063909932855   1.83082099454568348   2.1712109534163773  0.30017835407407406 4.629248892829788e-02 0.05872021326026031357   0.326637867042815777 5.0372985388250378e-02 6.389616356846851e-02 1.20864292093439940 0.1863928170577363319 0.2364320048715384537   1.17096429705258021   0.180582147316865560   0.229061397365483616
J0318-0029--56927.161 56927.161 J0318-0029  49.560 $-$000.497 - 0.481   20.6838533321535003   25.7158774726795691 0.1542166125571946544 0.1956177467938614578   1.33651737001951942   4.88290441383222173   5.0515495827332808  0.09367690588235293 1.444653510001561e-02 0.01832486525532650568   0.013295605498365066 2.0504032418546723e-03 2.600856389850250e-03 0.73204153842385034 0.1128929663068836547 0.1432003163059855644                                                                    
J2241+0953--58653.552 58653.552 J2241+0953 340.457 +009.898   Q 0.547   27.3681414813801638   30.8289847781399509 0.1325438412222853524 0.1855635304796822149   3.08657686059036740   3.15249937729917873   3.3074960168431717  0.40021288524590165 5.304575311714550e-02 0.07426491592968943733   0.138157738937322389 1.8311957413338409e-02 2.563703780029980e-02 0.41389506239310386 0.0548592414325194469 0.0768038290257727074   0.85222076427179017   0.112956613665974828   0.158141093766366397
J1804+0101--56889.378 56889.378 J1804+0101 271.067 +001.026   Q 0.267   11.8299812963577260   15.5099247034613335 0.1496734384958572361 0.1800387941954229021   0.92729451206932689   1.50465428089658904   1.8105453261615534  0.74048572802653412 1.108310450708395e-01 0.13331615759281706390   0.320740302897025875 4.8006303998800626e-02 5.774569738345525e-02 0.88332236335255421 0.1322098954232637791 0.1590322931838450693                                                                    
J1804+0042--56889.378 56889.378 J1804+0042 271.037 +000.706   G 0.267   11.8299812963577260   15.5099247034613335 0.1496734384958572361 0.1800387941954229021   1.23496625868613075   1.48875744297997081   1.7960827858846138  0.07822056217162870 1.170754050130665e-02 0.01408273569466814146   0.244325983327614876 3.6569110038525608e-02 4.398815542891478e-02 0.91292544567906220 0.1366406905451481857 0.1643619964303774106                                                                    
J1028+0255--56470.426 56470.426 J1028+0255 157.085 +002.923   Q 0.309   15.3887774543442450   19.2265949314518103 0.1331594194022537869 0.1680817752922001973   1.91353297675763545   2.64335949662560044   3.0092115731404210  0.21948061940298511 2.922591184974853e-02 0.03689069215148545883   0.040104850866824825 5.3403386566403680e-03 6.740894531524850e-03 0.88844214812232036 0.1183044406164593387 0.1493309335008154992                                                                    
J1018+0530--56470.426 56470.426 J1018+0530 154.616 +005.508   Q 0.309   15.3887774543442450   19.2265949314518103 0.1331594194022537869 0.1680817752922001973   1.92381537397179181   1.78249345233196910   2.0504291899319225  0.29491429541595926 3.927061635101389e-02 0.04956971833256280935   0.045811944086331192 6.1002918762243750e-03 7.700152891617559e-03 1.04273052593058413 0.1388493914259233131 0.1752639979497821743                                                                    
J0433+0521--58162.378 58162.378 J0433+0521  68.296 +005.354   U 0.273   14.5561768613266072   17.8369178730808322 0.1243749318801090076 0.1600690465307574584   1.51662274675968556   2.20380827224305298   2.4405798959570153  2.83056323224043727 3.520511091922456e-01 0.45308555772974579146  14.149871086937311659 1.7598892525501522e+00 2.264956373419188e+00 1.12799423619597761 0.1402942062880302987 0.1805569618800801635   0.93512783955846723   0.116306461344277870   0.149685021662490980
J0424+0805--58162.378 58162.378 J0424+0805  66.240 +008.088   Q 0.273   14.5561768613266072   17.8369178730808322 0.1243749318801090076 0.1600690465307574584   2.12731263891634370   2.00171769036231284   2.2417801971818863  0.21538434493670885 2.678841322954506e-02 0.03447636673167076699   0.036455801835734498 4.5341878699542313e-03 5.835445440360259e-03 0.69554809232918668 0.0865087466027823632 0.1113357199554201732   1.22812088235586203   0.152747451083549701   0.196584138663215391
J0943+1702--56758.567 56758.567 J0943+1702 145.822 +017.039   Q 0.454   27.0038738131964244   30.1709997343369167 0.1114929266136162750 0.1573731636640355036   1.59581232707109466   2.99836323599519572   3.1615567902578863  0.21984317696160266 2.451095919548422e-02 0.03459741626839981515   0.020909835950610731 2.3312988051441973e-03 3.290647035243596e-03 1.03099687002019014 0.1149488583680291359 0.1622512391627957129   0.71860784392286592   0.080119691606461110   0.113089589831932860
J2253+1608--56070.639 56070.639 J2253+1608 343.491 +016.148   Q 0.490   28.9403515248691718   33.3466267280114650 0.1122819148936170380 0.1536769368850620099   0.72818871125403306   2.52755635357836450   2.7333226372802546 13.94854650244698391 1.566169511277412e+00 2.14356990049489759542   2.476446657135981333 2.7806017279512468e-01 3.805727366279090e-01 0.75668590264560853 0.0849621421220540102 0.1162851717026853610   0.39489628520969372   0.044339711087720349   0.060686451498315551
J2300+1655--56070.639 56070.639 J2300+1655 345.179 +016.921   Q 0.490   28.9403515248691718   33.3466267280114650 0.1122819148936170380 0.1536769368850620099   2.00825080757209395   3.00279891752918937   3.2195132700986751  0.49152213267326728 5.518904626914894e-02 0.07553561576044076631   0.013812543207306112 1.5508988008671530e-03 2.122669330691373e-03 1.18164178813341181 0.1326770026899372068 0.1815910904957301342                                                                    
J2307+1450--56070.639 56070.639 J2307+1450 346.892 +014.838   B 0.490   28.9403515248691718   33.3466267280114650 0.1122819148936170380 0.1536769368850620099   3.17713798972877237   4.19496851931970660   4.4653460878110218  0.08377738333333333 9.406685025443264e-03 0.01287465165091231274   0.054796331045926724 6.1526369789812099e-03 8.420932307677846e-03 1.09496969569012625 0.1229452941825684986 0.1682715888156270934   1.81399974384868035   0.203679364855860634   0.278769924144952330
J0206-1150--59183.848 59183.848 J0206-1150  31.609 $-$011.844 Q 0.150    4.1881357063168929    7.3369014644178279 0.1499999999999999944 0.1499999999999999944   1.09881743837732326   1.10205817050969590   1.4881769201884802  0.29526256402877699 4.428938460431655e-02 0.04428938460431654928   0.102217927668984535 1.5332689150347679e-02 1.533268915034768e-02 0.94860858377417656 0.1422912875661264676 0.1422912875661264676   0.56832331147979587   0.085248496721969380   0.085248496721969380
J0016-0015--57870.314 57870.314 J0016-0015   4.046 $-$000.253 - 0.383   22.8197436375128611   28.1511642371454798 0.1113026604715195433 0.1422875616826244916   1.32008591052314883   4.22479559202285149   4.5027655611553037  0.38238628025477706 4.256061032016477e-02 0.05440881143834092742   0.049013152141475697 5.4552942314416005e-03 6.973961908590082e-03 1.05720056327507361 0.1176692353445047273 0.1504264903579073942                                                                    
J0011+0057--57870.314 57870.314 J0011+0057   2.877 +000.964   Q 0.383   22.8197436375128611   28.1511642371454798 0.1113026604715195433 0.1422875616826244916   2.90123943261015604   2.88103381359478083   3.2238022181398271  0.21628701275917067 2.407331994553319e-02 0.03077495166912108671   0.075963142045246387 8.4548998074118701e-03 1.080861025936896e-02 0.90981291189482483 0.1012645976252342095 0.1294550608208830944                                                                    
J1453+2648--56975.257 56975.257 J1453+2648 223.473 +026.809   U 0.380   24.6930753368484552   28.1713811585186384 0.1020530403750612158 0.1410717262248799841   2.32191667482199326   3.41739193270275710   3.6260721998504364  0.42678974650698603 4.355519123193959e-02 0.06020796627481946051   0.053408457437309258 5.4504954632194598e-03 7.534423285689247e-03 1.21805981318427503 0.1243067072941343443 0.1718338004910605066                                                                    
J2051+1743--57600.785 57600.785 J2051+1743 312.898 +017.727   U 0.385   25.6004458350215280   28.9823619534621351 0.0997311285300118006 0.1389285417593684457   2.35838873242705738   2.13937082248088206   2.3627190324672553  0.56434782867132860 5.628304583685335e-02 0.07840402088237358180   0.225766593324864345 2.2515957136664950e-02 3.136542358860377e-02 0.91664187643412798 0.0914177287946432160 0.1273477192085646081                                                                    
J1410+0731--56505.256 56505.256 J1410+0731 212.646 +007.523   Q 0.280   16.0017021810596098   21.2771588405745682 0.1160404437027584418 0.1376286719859809160   2.34488186098617968   3.82244639910058126   4.0121019843827614  0.17835699656946827 2.069662501941246e-02 0.02454703657726407112   0.032001554434957322 3.7134745758104250e-03 4.404331438370254e-03 1.20728150163753356 0.1400934811241518752 0.1661565497836145766                                                                    
J1415+0832--56505.256 56505.256 J1415+0832 213.791 +008.535   Q 0.280   16.0017021810596098   21.2771588405745682 0.1160404437027584418 0.1376286719859809160   1.42439174122773493   2.03711545781607706   2.4952949742801640  0.26611178207381375 3.087972926637711e-02 0.03662461116664175037   0.175781473445211639 2.0397760173307009e-02 2.419257075000345e-02 0.78780268887461291 0.0914169735672362427 0.1084242378567978754                                                                    
J0217+0144--57672.100 57672.100 J0217+0144  34.454 +001.747   Q 0.740   53.7075684483423572   57.0720242690681019 0.0913721326770260134 0.1356041456107140997   2.44552818178266351   4.21854632433546151   4.3364492675698205  1.35373434387895464 1.236935940783546e-01 0.18357198908558627903   0.333756423501491484 3.0496036209987962e-02 4.525875465100741e-02 0.58011767881776621 0.0530065895172252971 0.0786663621897538412   0.40009796931250335   0.036557804735830736   0.054254943289203723
J0219+0120--57672.100 57672.100 J0219+0120  34.779 +001.350   Q 0.740   53.7075684483423572   57.0720242690681019 0.0913721326770260134 0.1356041456107140997   2.70596452944745725   4.17408325729912821   4.2922861658451055  0.79227249784791964 7.239162778971892e-02 0.10743543516153346296   0.118937829445003848 1.0867603132366383e-02 1.612846274268258e-02 1.05122025902562655 0.0960522369804672066 0.1425498250738436445   1.28815229597514991   0.117701222496057079   0.174678791512189902
J1410+0731--58264.300 58264.300 J1410+0731 212.646 +007.523   Q 0.740   58.7436985516794579   63.4373288742842760 0.0835387486830635462 0.1219976191717961345   2.11276677368378385   5.44297452680410210   5.5351256130081872  0.17835699656946827 1.489972031228284e-02 0.02175912894410734003   0.032001554434957322 2.6733698134092775e-03 3.904113450861427e-03 0.71966549835864091 0.0601199552032541870 0.0877974773998383556   0.50397048169465775   0.042101063413972489   0.061483198899611513
J1351+0830--58264.300 58264.300 J1351+0830 207.820 +008.511   Q 0.740   58.7436985516794579   63.4373288742842760 0.0835387486830635462 0.1219976191717961345   2.85968029813452462   5.99489645744025523   6.1738937994905010  0.34668752356902355 2.896184190298633e-02 0.04229505247198683121   0.207377549413455126 1.7324060982960219e-02 2.529956729812303e-02 1.49654818695048264 0.1250197628817507622 0.1825753157838269358   1.09353175902172395   0.091352274793864208   0.133408271089396624
J1350+0940--58264.300 58264.300 J1350+0940 207.592 +009.670   G 0.740   58.7436985516794579   63.4373288742842760 0.0835387486830635462 0.1219976191717961345   3.38108162868511020   3.19871027352773263   3.6943893306256035  0.13072427556325822 1.092054240305457e-02 0.01594805038667531163   0.219997356325441262 1.8378303861009419e-02 2.683915369579312e-02 1.01959694212046381 0.0851758527058215087 0.1243883994535402160   1.00652586669704380   0.084083911421007060   0.122793759371867997
J1415+0832--58264.300 58264.300 J1415+0832 213.791 +008.535   Q 0.740   58.7436985516794579   63.4373288742842760 0.0835387486830635462 0.1219976191717961345   3.13254820337657414   5.31971852139980506   5.4774772533463070  0.26611178207381375 2.223064528426650e-02 0.03246500384656913346   0.175781473445211639 1.4684564333278144e-02 2.144492125482612e-02 1.30500449637758043 0.1090184426531546069 0.1592074415665536702   0.45797447749494713   0.038258614778707734   0.055871795895830877
J1405+0415--58264.300 58264.300 J1405+0415 211.255 +004.260   Q 0.740   58.7436985516794579   63.4373288742842760 0.0835387486830635462 0.1219976191717961345   4.05245370919647385   4.80290386408626802   4.9060382841500525  0.63786288575667649 5.328626730748067e-02 0.07781775342036592602   0.072340899173767501 6.0432681955842026e-03 8.825417467946590e-03 1.07479133458027798 0.0897867231862363030 0.1311219839252712738   1.06243386907884574   0.088754395981352527   0.129614402555098929
J1044+2959--56391.982 56391.982 J1044+2959 161.026 +029.984   Q 0.411   31.8959618933664473   35.3023265793077172 0.0854522791742179516 0.1217595452146861545   2.59124629591286038   2.53793729196647755   2.7313738344350602  0.09693501041666666 8.283317571880725e-03 0.01180276278371419733   0.108433523075790489 9.2658916857164524e-03 1.320281645573443e-02 0.85206241182557985 0.0728106750891769211 0.1037467317584112175                                                                    
J1103+3014--56391.982 56391.982 J1103+3014 165.805 +030.245   Q 0.411   31.8959618933664473   35.3023265793077172 0.0854522791742179516 0.1217595452146861545   2.38542117422274380   2.78094719626778497   2.9626077254711753  0.39039789816360598 3.336039018290437e-02 0.04753467053317002311   0.189474099646948058 1.6190993659314597e-02 2.307028020297452e-02 1.07073682399153935 0.0914969020058404858 0.1303724287338272891   1.21884883777676767   0.104153411156871434   0.148406480173148003
J1102+2757--56391.982 56391.982 J1102+2757 165.560 +027.952   Q 0.411   31.8959618933664473   35.3023265793077172 0.0854522791742179516 0.1217595452146861545   2.49220205530727723   2.89417891337929900   3.0694885976933053  0.44050494967532466 3.764215193728068e-02 0.05363568233728574497   0.076052096441744821 6.4988249769245259e-03 9.260068675370301e-03 0.89754305598199813 0.0766970997906544355 0.1092844343069676871   1.20656480500828178   0.103103712559353536   0.146910781929854878
J1327+1223--56701.809 56701.809 J1327+1223 201.978 +012.386   - 0.394   30.3477850336774004   33.8993912625526406 0.0860967494824016605 0.1215538855550573893   0.91058983287324402   2.77176792279195405   2.9547356233194977  0.37310773093525185 3.212336284027970e-02 0.04535269442581074673   0.055111487077889661 4.7449198965476827e-03 6.699015393034824e-03 1.39208561651957097 0.1198540465835401664 0.1692134157132614281                                                                    
J2142-0437--57257.623 57257.623 J2142-0437 325.654 $-$004.629 Q 0.350   28.2020772512755684   31.7154887072210663 0.0823008800267350099 0.1154147087995335275   2.29204435477868262   2.09909106493444053   2.3264427176863349  0.34490970682148042 2.838637240117101e-02 0.03980765337493364503   0.411811957522551064 3.3892486509638373e-02 4.752915715763110e-02 1.05145537267135780 0.0865357024796913621 0.1213534156525697683   1.13940590013846887   0.093774108289050140   0.131504200168951757
J2134-0153--57257.623 57257.623 J2134-0153 323.543 $-$001.888 B 0.350   28.2020772512755684   31.7154887072210663 0.0823008800267350099 0.1154147087995335275   2.40187154766485156   4.05520380910842704   4.1847461825287926  2.20947957282741703 1.818421132447910e-01 0.25500644149639406510   0.286109545407940702 2.3547067371122620e-02 3.302124986802439e-02 0.97075254395719157 0.0798937886558686305 0.1120391221772256418   0.66034290601726686   0.054346802284632630   0.076213284205820589
J2128-0244--57257.623 57257.623 J2128-0244 322.093 $-$002.742 Q 0.350   28.2020772512755684   31.7154887072210663 0.0823008800267350099 0.1154147087995335275   3.82758860570595649   4.10615987906490432   4.2345791888771229  0.09893797749648384 8.142682616025925e-03 0.01141889786197148281   0.025623916558983082 2.1088708825359351e-03 2.957376867958578e-03 0.85173739182083918 0.0700987368985310777 0.0983030230506763414                                                                    
J2115+2933--57246.318 57246.318 J2115+2933 318.873 +029.561   Q 0.439   36.3344039943581123   40.2590951283799328 0.0801242564155772302 0.1140420549980676185   1.38752068954944896   4.17034587596495321   4.3555464647200299  0.81624124876237636 6.540072311280760e-02 0.09308582938305032251   0.180767811164612630 1.4483886453436066e-02 2.061513266271505e-02 0.74826200267959631 0.0599539365687333098 0.0853333364625507435                                                                    
J2114+2832--57246.318 57246.318 J2114+2832 318.743 +028.549   Q 0.439   36.3344039943581123   40.2590951283799328 0.0801242564155772302 0.1140420549980676185   1.92447325928728996   2.85882416243958026   3.0696847053516123  0.45887026731301939 3.676663895967283e-02 0.05233050826188934829   0.100088684391585261 8.0195314124891608e-03 1.141431925006940e-02 1.46178414652194633 0.1171243677801501459 0.1667048680329591415   1.06477212098847884   0.085314074446238897   0.121428800782177215
J1159+2914--57900.070 57900.070 J1159+2914 179.883 +029.246   Q 0.422   35.6294306028925618   38.8288995434216915 0.0785454625612809904 0.1136637269996609162   3.04362606780546763   3.54272312948824908   3.6920000061640907  2.00892022568093376 1.577915683748219e-01 0.22834136009589484084   2.196283364712201980 1.7250809279696649e-01 2.496377527805444e-01 1.33802665705833479 0.1050959226979713973 0.1520850966661474735   0.74403669172643183   0.058440706114217818   0.084569983406124011
J1150+2417--57900.070 57900.070 J1150+2417 177.580 +024.298   B 0.422   35.6294306028925618   38.8288995434216915 0.0785454625612809904 0.1136637269996609162   2.41320121637840934   3.45347810281896406   3.5953482027257597  0.76673932978723403 6.022389532206487e-02 0.08715044986083914091   1.569792167856165932 1.2330005194933860e-01 1.784284284134091e-01 0.97478557169288127 0.0765649836266800859 0.1107977611041080501   1.14529054880487080   0.089957375922941937   0.130177992274648657
J1158+2450--57900.070 57900.070 J1158+2450 179.607 +024.838   G 0.422   35.6294306028925618   38.8288995434216915 0.0785454625612809904 0.1136637269996609162   1.93990316256450113   3.21485050646328885   3.3728781752421928  0.43724818941504173 3.434386129168706e-02 0.04969925883276733042   0.159463159408783167 1.2525107617246161e-02 1.812517701754334e-02 1.23644199714747671 0.0971169085961426232 0.1405386056146863127                                                                    
J1147+2635--57900.070 57900.070 J1147+2635 176.999 +026.595   Q 0.422   35.6294306028925618   38.8288995434216915 0.0785454625612809904 0.1136637269996609162   1.59442491584828638   3.47131848458927150   3.6125027261517082  0.37157632768361587 2.918563453473173e-02 0.04223475026936705790   0.252484393056768563 1.9831503442148169e-02 2.869831712407962e-02 0.77521300224432454 0.0608894638447998321 0.0881135990536864311   1.29801920972410922   0.101953519241208559   0.147537701094396762
J1505+0326--58806.043 58806.043 J1505+0326 226.277 +003.442   Q 0.451   38.6938971568367265   42.8077961731150012 0.0772950355819155277 0.1101839139853320187   3.05069596878209115   4.86093372133961754   4.9763344023011786  0.51507702611367123 3.981289706088345e-02 0.05675320274112936186   0.145916480162705364 1.1278619526164182e-02 1.607764889928993e-02 1.09032943973119290 0.0842770528400325764 0.1201367652030170124   1.06985993167731031   0.082694861486663412   0.117881354688285950
J1511+0518--58806.043 58806.043 J1511+0518 227.922 +005.303   U 0.451   38.6938971568367265   42.8077961731150012 0.0772950355819155277 0.1101839139853320187   2.06774921573623027   3.03884157754174433   3.2461670201801698  0.59016605000000000 4.561690583398854e-02 0.06502680529026315381   0.685277970517988555 5.2968585114690783e-02 7.550660895959695e-02 1.10695715026744246 0.0855622923175777816 0.1219688714305161292   1.00390408359231165   0.077596801862098025   0.110614081196058825
J1951+0134--58054.765 58054.765 J1951+0134 297.900 +001.579   Q 0.337   29.4880882040225565   32.7807687797248590 0.0757880645831446736 0.1075165425213778642   3.41280663828349518   3.55221374106123067   3.6904088277043616  0.14254731147540983 1.080338484825200e-02 0.01532619407555399667   0.023676687944438102 1.7944103550480378e-03 2.545635626143574e-03 1.31872657056700082 0.0999437344976407543 0.1417849213984377632                                                                    
J1018+0530--58588.437 58588.437 J1018+0530 154.616 +005.508   Q 0.298   26.5819579198193168   30.2291858313066868 0.0743441551534634176 0.1030989725694446413   0.34103549834328317   3.12263387812302895   3.3250475593484223  0.29491429541595926 2.192515413537842e-02 0.03040536085342707834   0.045811944086331192 3.4058502790359972e-03 4.723164366709592e-03 0.69320191579810542 0.0515355107807724325 0.0714684053019553484                                                                    
J1008+0621--58588.437 58588.437 J1008+0621 152.003 +006.356   B 0.298   26.5819579198193168   30.2291858313066868 0.0743441551534634176 0.1030989725694446413   3.05601421020619046   4.07968945620168544   4.2448318212350840  0.35334609742647061 2.626921708994433e-02 0.03642961960609200633   0.385227297101615906 2.8639397945071882e-02 3.971653853688080e-02 0.58298874048490124 0.0433418053753317142 0.0601055401635479103   0.78917973309685185   0.058670900521321206   0.081363619654913968
J0209+1352--57140.591 57140.591 J0209+1352  32.400 +013.867   Q 0.321   27.6032896915013595   32.8120746455915082 0.0771190590002731463 0.1023141887796015226   1.76029239693103401   2.00886554438661236   2.3889286919125601  0.42017474612129757 3.240348103655314e-02 0.04298983829507558446   0.039771928627409449 3.0671737103718419e-03 4.069232613713608e-03 1.32963171904609911 0.1025399469897507188 0.1360401907098286733                                                                    
J0204+1514--57140.591 57140.591 J0204+1514  31.210 +015.236   U 0.321   27.6032896915013595   32.8120746455915082 0.0771190590002731463 0.1023141887796015226   0.25775149617819948   2.20672319198936062   2.4618443913849615  1.21511861538461541 9.370880419217636e-02 0.12432387540406955595   0.011653085238250073 8.9867496802381944e-04 1.192275962931106e-03 1.23913105770649024 0.0955606211483376877 0.1267806889608491527                                                                    
J1041+5233--56842.298 56842.298 J1041+5233 160.445 +052.558   Q 0.504   50.0486340245226557   53.3357280429279328 0.0667814493463206038 0.0988272777023131987   3.53811543487882529   4.52645302076542499   4.6403448196083428  0.64120588808664269 4.282065853582065e-02 0.06336863236629700080   0.497911782798503899 3.3251270501894477e-02 4.920726602988160e-02 1.04404748243147827 0.0697230040631513226 0.1031803704806566607   0.83558274429432133   0.055801426712750783   0.082578367913635847
J1046+5354--56842.298 56842.298 J1046+5354 161.600 +053.907   Q 0.504   50.0486340245226557   53.3357280429279328 0.0667814493463206038 0.0988272777023131987   4.53926633545132407   4.68100923460744056   4.7869821786563680  0.18300179466119096 1.222112508045209e-02 0.01808556918100321514   0.055051661827632832 3.6764297657728333e-03 5.440605871413305e-03 0.85287180619714720 0.0569560153244597495 0.0842869988355189059                                                                    
J1044+5322--56842.298 56842.298 J1044+5322 161.044 +053.372   Q 0.504   50.0486340245226557   53.3357280429279328 0.0667814493463206038 0.0988272777023131987   3.98216571770088068   4.68261476861025905   4.7884483785977485  0.24421322619047620 1.630891319454082e-02 0.02413492832330401891   0.053023187476244071 3.5409653086252543e-03 5.240137273376588e-03 0.94697351152187781 0.0632402635920056300 0.0935868141999073033   1.21526722699657008   0.081157306761914946   0.120101551724910119
J0923+3849--56679.147 56679.147 J0923+3849 140.810 +038.828   - 0.458   43.2481069471131647   48.9299666223431871 0.0702289068231841535 0.0978937763494088786   2.42056277338327064   2.67490182788567532   2.9117897714236740  0.34173491871455569 2.399966976463294e-02 0.03345372170342613555                                                                     0.90740680140864971 0.0637261877068516225 0.0888294784750308375                                                                    
J2049+1003--57758.142 57758.142 J2049+1003 312.441 +010.054   - 0.535   52.7189092402576378   57.2358138375907544 0.0672984247018196258 0.0977575802761498081   3.12933411567684150   2.92571172991392769   3.2018700110179861  0.59764981395348837 4.022089100240535e-02 0.05842479966458413720                                                                     1.18718857830130431 0.0798959211436706257 0.1160566827462179151                                                                    
J1419+3821--57553.526 57553.526 J1419+3821 214.944 +038.363   Q 0.413   41.8537895876336776   45.0333280765649704 0.0654384189124017912 0.0959136750248476416   2.46342787486722736   3.97348882293663408   4.0976018467307087  0.63966575260804770 4.185871548308220e-02 0.06135269312017287147   0.057499805707317622 3.7626963732571620e-03 5.515017678603542e-03 0.62340894810015968 0.0407948958995179925 0.0597934432556608275                                                                    
J1431+3952--57553.526 57553.526 J1431+3952 217.836 +039.878   Q 0.413   41.8537895876336776   45.0333280765649704 0.0654384189124017912 0.0959136750248476416   3.21655256811237056   3.21128832207442461   3.3649805286312162  0.52776414150943396 3.453605097903844e-02 0.05061979835850355380   1.054245764444892375 6.8988175970370130e-02 1.011165856472895e-01 0.78289204883670260 0.0512312178549646641 0.0750900535516606377                                                                    
J1557-0001--57655.741 57655.741 J1557-0001 239.464 $-$000.031 - 0.508   52.6389557072237722   56.2785767050726591 0.0639991167079466544 0.0944028553672884019   2.15712140547948517   3.81563179609711867   4.0038900369013799  0.55191365591397845 3.532198647754822e-02 0.05210222503447868581   0.043421661451256699 2.7789479788719257e-03 4.099128825790348e-03 1.13003002730859725 0.0723209236012070655 0.1066780612287064750                                                                    
J1549+0237--57655.741 57655.741 J1549+0237 237.373 +002.617   Q 0.508   52.6389557072237722   56.2785767050726591 0.0639991167079466544 0.0944028553672884019   3.96841057947497200   5.36073454300024910   5.4749859093939595  2.40449053908355781 1.538852706339622e-01 0.22699077259311842281   0.415967719988949880 2.6621566658311276e-02 3.926854050757755e-02 1.74038936438398673 0.1113833820484798620 0.1642977254487084926   0.68835940108124527   0.044054393646810880   0.064983092980986062
J1559+0304--57655.741 57655.741 J1559+0304 239.879 +003.080   Q 0.508   52.6389557072237722   56.2785767050726591 0.0639991167079466544 0.0944028553672884019   2.14305447464076204   3.86759007238004004   4.0149043274527623  0.29898225908372827 1.913460049270507e-02 0.02822477896166634970   0.027157310037994601 1.7380438545955077e-03 2.563727611681414e-03 0.95496640409265032 0.0611170063476936740 0.0901515553261779540                                                                    
J1617+0246--57655.741 57655.741 J1617+0246 244.458 +002.779   Q 0.508   52.6389557072237722   56.2785767050726591 0.0639991167079466544 0.0944028553672884019   3.62560178882515149   4.54417950362339429   4.6644574927930842  0.38377973631123913 2.456156413432798e-02 0.03622990293988598981   0.346950226066867762 2.2204508009901945e-02 3.275309201103853e-02 0.89461298277615453 0.0572544406931353861 0.0844540200227157922   0.97620568785395723   0.062476301747926753   0.092156604359201408
J2031+1219--58583.436 58583.436 J2031+1219 307.979 +012.328   U 0.280   27.9476082463347950   31.2462528960398771 0.0664401978417266392 0.0937183451918545823   2.63305485588168731   3.64799533372834928   3.7826584626491480  1.18428850956130471 7.868436287693666e-02 0.11098955934581333782                                                                     0.67660706326393671 0.0449539071443656110 0.0634104943142166089                                                                    
J2043+1255--58583.436 58583.436 J2043+1255 310.793 +012.920   Q 0.280   27.9476082463347950   31.2462528960398771 0.0664401978417266392 0.0937183451918545823   0.72383964365752196   2.86371590775563067   3.0339176867116038  0.12231659646910467 8.126738868733956e-03 0.01146330901058433341   0.017852836044332857 1.1861459588213834e-03 1.673138251056370e-03 1.39736592830086837 0.0928412687335977010 0.1309588224278371016   0.81720702798068035   0.054295396616685837   0.076587290341502967
J1239-1023--57673.613 57673.613 J1239-1023 189.929 $-$010.391 Q 0.252   25.2885642243363975   28.6328085833269590 0.0660836314847942780 0.0920451933908928294   2.91423271116605509   2.98136487105827142   3.1446668579432155  0.80389200192307697 5.312410280865815e-02 0.07399439478240160684   0.250668181829913961 1.6565063753011439e-02 2.307280127347792e-02 0.97352959310201859 0.0643343708700955114 0.0896087196688325066                                                                    
J1248-0632--57673.613 57673.613 J1248-0632 192.096 $-$006.536 Q 0.252   25.2885642243363975   28.6328085833269590 0.0660836314847942780 0.0920451933908928294   2.24394944078323455   2.19642076968227595   2.4133596576941430  0.43233971834061136 2.857057862306071e-02 0.03979479298522570901   0.026743023368691977 1.7672761010858822e-03 2.461566757828419e-03 0.98856711346054682 0.0653281048239135881 0.0909928511383527316                                                                    
J0205+3212--59014.529 59014.529 J0205+3212  31.271 +032.208   Q 0.415   43.4746157774369948   47.6621186456066610 0.0633038140247427356 0.0910624387430421650   2.63820999191347916   5.73716741558920784   5.8742781606166421  2.15007422366863921 1.361078987945127e-01 0.19579100228581938770   0.289510691975542300 1.8327131002994310e-02 2.636354965347857e-02 0.90860221103389383 0.0575179853897596696 0.0827395331840666270   1.02050995233858033   0.064602172233240565   0.092930125021496848
J0121+1127--58442.709 58442.709 J0121+1127  20.371 +011.450   Q 0.537   58.6669651511155408   62.3312590564411551 0.0607013284317597310 0.0901016843879210855   5.34598223563098784   5.26750736767063010   5.3616198603120981  0.09864657456140349 5.987978121119828e-03 0.00888822252708110216   0.387006045794798803 2.3491781090866731e-02 3.486989659442030e-02 0.91763145342178642 0.0557014482334688907 0.0826801396006391076   0.91238402655295148   0.055382922451682096   0.082207337601054642
J0203+1134--58442.709 58442.709 J0203+1134  30.944 +011.579   Q 0.537   58.6669651511155408   62.3312590564411551 0.0607013284317597310 0.0901016843879210855   5.23630794805001276   5.53896872286956121   5.6285306463466682  0.50145152990264252 3.043877400922869e-02 0.04518162748312806731   0.052515912287111242 3.1877856396334259e-03 4.731772154237045e-03 0.68645947444690480 0.0416690020134947436 0.0618511549117131965   0.82349776591510093   0.049987408351632935   0.074198535798640539
J0130+0842--58442.709 58442.709 J0130+0842  22.615 +008.713   Q 0.537   58.6669651511155408   62.3312590564411551 0.0607013284317597310 0.0901016843879210855   4.31521085421996364   4.85057655961000833   4.9549814672309420  0.19534497105643994 1.185769924558956e-02 0.01760091092889493058   0.047451704832130868 2.8803815196620959e-03 4.275478532453445e-03 1.33096199169870011 0.0807911609882918658 0.1199219173083551221   0.86069310061008197   0.052245214579082211   0.077549898106030815
J0121+1149--58442.709 58442.709 J0121+1149  20.423 +011.831   Q 0.537   58.6669651511155408   62.3312590564411551 0.0607013284317597310 0.0901016843879210855   5.28782487563438508   5.26564072310615483   5.3602516378865932  2.05584556309362299 1.247925567303220e-01 0.18523514807616953126   0.106014627811004014 6.4352287413265239e-03 9.552096535530005e-03 0.64480327955161754 0.0391404156459385227 0.0580978615864562939   0.93409260410067785   0.056700661947192962   0.084163317003770596
J1124+2336--56076.543 56076.543 J1124+2336 171.011 +023.613   Q 0.416   44.1298734651594842   49.1072714980305847 0.0625141284867382491 0.0885955788086643797   5.51891728810904691   5.73473894909177329   5.8385615505207769  0.57362062937062941 3.585939372711919e-02 0.05082025167568125779   0.061865552594486263 3.8674711037947770e-03 5.481014440426379e-03 1.67234440312754717 0.1045451528911930661 0.1481623203625153928   1.24132440105902186   0.077600313101527096   0.109975853801142678
J1158+2450--56076.543 56076.543 J1158+2450 179.607 +024.838   G 0.416   44.1298734651594842   49.1072714980305847 0.0625141284867382491 0.0885955788086643797   3.69531208399612376   4.25761507820415463   4.4672070190282964  0.43724818941504173 2.733418949368558e-02 0.03873825642426614174   0.159463159408783167 9.9687004361818949e-03 1.412773090647946e-02 0.99327520196498320 0.0620937335983298422 0.0879997914343806920                                                                    
J1150+2417--56076.543 56076.543 J1150+2417 177.580 +024.298   B 0.416   44.1298734651594842   49.1072714980305847 0.0625141284867382491 0.0885955788086643797   1.80281685945364067   3.25220436879933361   3.4508872743967189  0.76673932978723403 4.793204097815472e-02 0.06792971471786740656   1.569792167856165932 9.8134189278835729e-02 1.390766457205251e-01 0.84391922608889858 0.0527568749321501093 0.0747675123031060623   0.92975633059772833   0.058122906712344671   0.082372300260325659
J0442-0017--57198.640 57198.640 J0442-0017  70.661 $-$000.295 - 0.286   29.9951412583119499   34.0406511234359925 0.0632313791207352316 0.0878683959168531231   1.68676013878147413   2.46832773723247101   2.7642035012801931  1.40514575422427002 8.884930390524627e-02 0.12346790345306335457   0.160496500818410409 1.0148415090800300e-02 1.410257007718163e-02 1.15458580134386635 0.0730060525321919035 0.1014516023124599764                                                                    
J2106+0231--55764.200 55764.200 J2106+0231 316.617 +002.527   Q 0.560   63.5204116416464046   67.4466739055832250 0.0584645021372039234 0.0868344410567188224   3.65815359197476253   4.75737530872784209   4.9261961439329776  0.11050564082687339 6.460657274295828e-03 0.00959569555481607807   0.123890727719469143 7.2432097155346528e-03 1.075798209363024e-02 1.22846583095601170 0.0718216431994097432 0.1066731437883429029                                                                    
J2101+0341--55764.200 55764.200 J2101+0341 315.412 +003.692   Q 0.560   63.5204116416464046   67.4466739055832250 0.0584645021372039234 0.0868344410567188224   2.33096931188759315   5.53413081083763014   5.6238996173440610  1.12822868603213844 6.596132842578073e-02 0.09796910733575704688   0.304099237860852023 1.7779010541837868e-02 2.640628734542127e-02 0.78050606471906037 0.0456318984888681306 0.0677748078712588076                                                                    
J2050+0407--55764.200 55764.200 J2050+0407 312.526 +004.130   B 0.560   63.5204116416464046   67.4466739055832250 0.0584645021372039234 0.0868344410567188224   3.54896760516347509   4.39122277780034054   4.5094955003396908  0.63351884553928095 3.703836389899025e-02 0.05501125485130124726   0.107621044002195798 6.2920107570744940e-03 9.345213201871214e-03 0.84898050073619347 0.0496352222997356388 0.0737207472494806199                                                                    
J2049+1003--55764.200 55764.200 J2049+1003 312.441 +010.054   - 0.560   63.5204116416464046   67.4466739055832250 0.0584645021372039234 0.0868344410567188224   5.08080332029677351   5.28947094537569029   5.4063159139224277  0.59764981395348837 3.494129882518325e-02 0.05189658754230315474                                                                     1.04159591602567558 0.0608963866585859881 0.0904463991750505680                                                                    
J0019+7327--56317.266 56317.266 J0019+7327   4.941 +073.458   Q 0.531   60.0895568444773289   63.9993541253089830 0.0586020829085433792 0.0867727684378393482   2.81304949026457241   5.40405659248427739   5.5323662466115477  1.71486391448275888 1.004945972933879e-01 0.14880348935381917941   0.146593712997228537 8.5906969229347999e-03 1.272034231235159e-02 1.01270302653043598 0.0593465067224694179 0.0878750452174246049                                                                    
J0827+3525--58443.580 58443.580 J0827+3525 126.911 +035.418   Q 0.645   87.3369040883269747   91.0827412204187823 0.0489755649239933463 0.0740607568058773980   5.83614588427394487   6.07463819158543838   6.1773622685430825  0.40288706745362568 1.973162172911233e-02 0.02983812112291609614   0.023761646201176975 1.1637400462267027e-03 1.759805500612668e-03 0.98551565645134787 0.0482661860161449074 0.0729880353608278881   0.93604429028668967   0.045843297910669045   0.069324148542452627
J0310+3814--59103.597 59103.597 J0310+3814  47.708 +038.248   Q 0.408   51.6999336630657922   57.6786218661425139 0.0523344554768299594 0.0739792308415458122   3.40497562466484371  10.79903395566035407  10.8732475526200165  0.51620135531135536 2.701511684662141e-02 0.03818817922529756798   0.108116751370803205 5.6582313109147945e-03 7.998394107498665e-03 0.93985030339027875 0.0491865538576636702 0.0695294025510063002   0.71911643566581951   0.037634567085009486   0.053199680796071291
J0322+3948--59103.597 59103.597 J0322+3948  50.716 +039.801   - 0.408   51.6999336630657922   57.6786218661425139 0.0523344554768299594 0.0739792308415458122   1.73595182868998799   2.36907201790556954   2.5809818580550021  0.07997254166666666 4.185319421223095e-03 0.00591630712094347398                                                                     0.74737533163166303 0.0391134810177582934 0.0552902521840556577                                                                    
J0251+3734--59103.597 59103.597 J0251+3734  42.997 +037.572   Q 0.408   51.6999336630657922   57.6786218661425139 0.0523344554768299594 0.0739792308415458122   8.13129623767516030  10.32932517162164565  10.4981711381672760  0.14148296438746441 7.404433900465675e-03 0.01046680088256643493   0.012576865854015138 6.5820342607501826e-04 9.304268622773410e-04 0.93908681536692296 0.0491465971276982688 0.0694729202942817037   1.09721151321827626   0.057421967087187102   0.081170863818376654
J0254+3931--59103.597 59103.597 J0254+3931  43.678 +039.526   Q 0.408   51.6999336630657922   57.6786218661425139 0.0523344554768299594 0.0739792308415458122   7.56611655297593000   8.28854539091794784   8.6213137115250333  0.38864415089163240 2.033948001116852e-02 0.02875159535402863759   0.528143609140185877 2.7640108197919341e-02 3.907165797806895e-02 0.77767590076773130 0.0406992448041324645 0.0575318649828030701   1.14721617368960960   0.060038933764258097   0.084870170138538550
J1456+5048--56740.089 56740.089 J1456+5048 224.034 +050.810   - 0.403   55.6834731478176579   59.1432092480334930 0.0479950295070128430 0.0712630955012357042   1.68480557606144865   4.56902933279378498   4.6822478531464515  0.12883874188034189 6.183619218193420e-03 0.00918144756687785946   0.010158386530462445 4.8755206127318687e-04 7.239180694588117e-04 0.81254014938685271 0.0389978884454546190 0.0579041262643436097                                                                    
J1506+4933--56740.089 56740.089 J1506+4933 226.684 +049.566   Q 0.403   55.6834731478176579   59.1432092480334930 0.0479950295070128430 0.0712630955012357042   1.78923904467483608   3.25981429513246201   3.4370197855225393  0.38996115057915065 1.871619692863501e-02 0.02778983871549376913                                                                     1.41096772683665006 0.0677194376829678563 0.1005499278667216501                                                                    
J1104+3812--55903.719 55903.719 J1104+3812 166.114 +038.209   B 0.446   62.7577114851711357   66.2714640928842300 0.0471286818445766087 0.0703838172661640643   0.96563234109975704   6.26475551450190249   6.3778231342891560  0.51241212996777663 2.414930824655319e-02 0.03606552172061790185  39.460781340523141125 1.8597346091359204e+00 2.777400423051438e+00 1.09386987616838538 0.0515526453733062481 0.0769907374771971464   1.14312053957188309   0.053873764219484026   0.080457187170426284
J1603+5730--57078.000 57078.000 J1603+5730 240.983 +057.515   Q 0.379   52.9619114320128119   56.9196083796234191 0.0474562144462964824 0.0696372849437448121   4.02953074653638854   4.96175736181438687   5.1317284489217023  0.24839558020989502 1.178791392195302e-02 0.01729759379784328102   0.578820762658565080 2.7468642238693743e-02 4.030750638061018e-02 0.84894976439194358 0.0402879420731169502 0.0591185566458867981                                                                    
J1604+5714--57078.000 57078.000 J1604+5714 241.156 +057.244   Q 0.379   52.9619114320128119   56.9196083796234191 0.0474562144462964824 0.0696372849437448121   4.01876928236267705   5.33029650300103430   5.4999353766762402  0.54078567085076712 2.566364076537831e-02 0.03765884585452906191   0.331677355870288570 1.5740151727161009e-02 2.309711054012713e-02 0.97052194533633329 0.0460572975627178624 0.0675845132515437708                                                                    
J1551+5806--57078.000 57078.000 J1551+5806 237.993 +058.112   Q 0.379   52.9619114320128119   56.9196083796234191 0.0474562144462964824 0.0696372849437448121   3.01214187100012154   3.38915975830243354   3.5342399361568164  0.29343378849407786 1.392525679256416e-02 0.02043393234148464799   0.633740725540525185 3.0074935774602685e-02 4.413198348492113e-02 0.86080004247997732 0.0408503114113109231 0.0599437778377658187                                                                    
J0149+0555--55913.335 55913.335 J0149+0555  27.343 +005.932   Q 0.397   60.5966098987667294   63.7976668452502054 0.0434469917308240652 0.0650804030756306912   1.20409074702874830   4.81685430133487191   4.9291060271551848  0.76581525421133234 3.327236901705868e-02 0.04983956542554009161   0.010342274029707520 4.4934069424661907e-04 6.730793625719926e-04 0.98197916948798258 0.0426640408565858650 0.0639076001621509682                                                                    
J0130+0842--55913.335 55913.335 J0130+0842  22.615 +008.713   Q 0.397   60.5966098987667294   63.7976668452502054 0.0434469917308240652 0.0650804030756306912   4.55694426061783098   4.55840937477016972   4.6679997457265250  0.19534497105643994 8.487151342147212e-03 0.01271312945515052154   0.047451704832130868 2.0616338274550942e-03 3.088176077100930e-03 0.70337017794261469 0.0305593183047810323 0.0457756146918834456   0.95530660979272775   0.041505198376066213   0.062171739226124970
J2346+0930--57051.227 57051.227 J2346+0930 356.653 +009.513   Q 0.334   56.1102585098078208   59.6062460328731731 0.0394749628368826141 0.0586029150502622304   3.63285298128509870   3.53382243192650014   3.6960139465568069  1.06245987046632129 4.194056390233715e-02 0.06226324553325043865   1.050394058060937219 4.1464266406037814e-02 6.155615375384531e-02 0.84037946370451944 0.0331739480986152496 0.0492486863214608855   1.12183332706946137   0.044284328895243363   0.065742703166804695
J2334+0736--57051.227 57051.227 J2334+0736 353.553 +007.608   Q 0.334   56.1102585098078208   59.6062460328731731 0.0394749628368826141 0.0586029150502622304   5.10395557392811483   6.01040069913232156   6.1242381205813041  0.92412237436548228 3.647969638480913e-02 0.05415626500098699031   0.397076687401067108 1.5674587478549579e-02 2.326985138020427e-02 0.81681547353338924 0.0322437604623212123 0.0478677678072169238   0.89305176259050734   0.035253185139672794   0.052335436578578455
J0005+0524--57051.227 57051.227 J0005+0524   1.334 +005.403   Q 0.334   56.1102585098078208   59.6062460328731731 0.0394749628368826141 0.0586029150502622304   2.99171796795115430   3.88157137280993991   4.0085156605944547  0.11022543676470586 4.351145019965919e-03 0.00645953190710010870   1.279130712985705909 5.0493637358625901e-02 7.496078851128268e-02 0.86316670886847835 0.0340734737546174588 0.0505840853140338692                                                                    
J0242+1101--58282.982 58282.982 J0242+1101  40.622 +011.017   Q 0.415   71.8686443398469095   75.0738971928254699 0.0382935982339955780 0.0578127541238653564   2.61243323580375852   5.79383453657934755   5.8800047500243258  0.84659050690607740 3.241899674017599e-02 0.04894372881935958597   0.032973269117121951 1.2626651200324821e-03 1.906275500128214e-03 0.73912001894835055 0.0283035650523113351 0.0427305639234876952                                                                    
J0231+1322--58282.982 58282.982 J0231+1322  37.941 +013.382   Q 0.415   71.8686443398469095   75.0738971928254699 0.0382935982339955780 0.0578127541238653564   1.85566726588634512   4.15043353844458540   4.2692046815152951  1.64263456748911452 6.290238817270125e-02 0.09496522836561009651   0.300660343706123823 1.1513366406777326e-02 1.738200252547898e-02 0.82287035818120502 0.0315106668948550994 0.0475724016933470259   0.78426338964916087   0.030032267152856493   0.045340426514136146
J0257+1847--58848.458 58848.458 J0257+1847  44.440 +018.785   G 0.464   87.8878608999502831   91.4614085083400994 0.0350111695648793603 0.0530572356557104177   4.24216445914274587   6.67650304467913536   6.7877578590807692  0.25509235393258428 8.931081658237928e-03 0.01353449513657101200   0.071904603095456751 2.5174642514703858e-03 3.815059471165973e-03 0.94359644808278187 0.0330364152446441586 0.0500646191098194776   0.81003183506524190   0.028360161930419577   0.042978049961684091
J0319+1901--58848.458 58848.458 J0319+1901  49.964 +019.025   G 0.464   87.8878608999502831   91.4614085083400994 0.0350111695648793603 0.0530572356557104177   1.84586906833396758   4.81539636625656975   4.9408484435249482  0.25090421331316187 8.784449956849771e-03 0.01331228397276706422   0.117893835763383692 4.1276010745658646e-03 6.255121026453469e-03 0.92748735937924742 0.0324724172085090329 0.0492099153942773052   0.78083517031057936   0.027337952549965149   0.041428955639435189
J0325+2224--58848.458 58848.458 J0325+2224  51.403 +022.400   Q 0.464   87.8878608999502831   91.4614085083400994 0.0350111695648793603 0.0530572356557104177   3.72146446187091806   5.25281091125077193   5.3548535362906238  0.83038156806282704 2.907262988299805e-02 0.04405775054086775305   0.084896069221014614 2.9723106748886781e-03 4.504350750902876e-03 1.35012553215399067 0.0472694739401163452 0.0716339285242857116   1.01633896550566893   0.035583215856713049   0.053924135998915219
J0038+1856--56767.859 56767.859 J0038+1856   9.620 +018.938   Q 0.489  100.2557613984189118  103.5191602439936247 0.0323457370802572031 0.0494029226705786501   4.09471771959008102   5.95833857354911700   6.0543190651171193  0.11720724050632912 3.791154585320194e-03 0.00579038023916609093   0.061167371327654978 1.9785037108547908e-03 3.021846915662709e-03 1.09504540810184303 0.0354200508614051640 0.0540984436172275915                                                                    
J0013+1910--56767.859 56767.859 J0013+1910   3.485 +019.178   B 0.489  100.2557613984189118  103.5191602439936247 0.0323457370802572031 0.0494029226705786501   3.82305489849809232   5.28033519186238198   5.3781670936249482  0.11567301713586291 3.741528999556708e-03 0.00571458512063555395   0.212848697804587816 6.8847480170623164e-03 1.051534775817342e-02 1.24800355195992907 0.0403675947669229762 0.0616550229700838573                                                                    
J0039+1411--56767.859 56767.859 J0039+1411   9.915 +014.199   B 0.489  100.2557613984189118  103.5191602439936247 0.0323457370802572031 0.0494029226705786501   4.33981826072593080   6.24704921065356444   6.3345554834114264  0.25125922284908320 8.127164761266199e-03 0.01241293995668294597   0.021390542127795686 6.9189285166984472e-04 1.056755298621245e-03 0.66284328026126826 0.0214401544687462219 0.0327463953174601252                                                                    
J0010+1724--56767.859 56767.859 J0010+1724   2.642 +017.405   Q 0.489  100.2557613984189118  103.5191602439936247 0.0323457370802572031 0.0494029226705786501   3.73301068361689081   5.81413268697868890   5.9005135594139722  0.47703803776041670 1.543014694668025e-02 0.02356707329040244603   0.519433570334058348 1.6801461696684738e-02 2.566153650771606e-02 0.74304705786445924 0.0240344047719424601 0.0367086963402788596                                                                    
J0019+2021--56767.859 56767.859 J0019+2021   4.908 +020.363   B 0.489  100.2557613984189118  103.5191602439936247 0.0323457370802572031 0.0494029226705786501   4.03329954344799013   4.86795457286484634   4.9708901551925129  0.81043143697478992 2.621400218196159e-02 0.04003768161067148418   0.045905305269126929 1.4848409348241253e-03 2.267856246379985e-03 1.20001670064196730 0.0388154246908827896 0.0592843322652180371                                                                    
J0029+0554--56390.758 56390.758 J0029+0554   7.441 +005.911   Q 0.395   84.3244308927997110   87.8731380367609347 0.0310642740850853027 0.0470116488469926527   1.69241430952688487   4.73018751274055393   4.8347366532162610  0.54168604376012963 1.682708373143018e-02 0.02546555407456790876   0.084144571763232437 2.6138900400251817e-03 3.955775060113657e-03 0.92909466122314610 0.0288616512072252876 0.0436782719590381452                                                                    
J0005+0524--56390.758 56390.758 J0005+0524   1.334 +005.403   Q 0.395   84.3244308927997110   87.8731380367609347 0.0310642740850853027 0.0470116488469926527   6.16043996040556507   7.77377396800789988   7.8446101921465843  0.11022543676470586 3.424073178807061e-03 0.00518187952718874613   1.279130712985705909 3.9735267058838550e-02 6.013404390828735e-02 0.89618114123581472 0.0278392166012338890 0.0421309531150752467                                                                    
J0037+0808--56390.758 56390.758 J0037+0808   9.384 +008.137   - 0.395   84.3244308927997110   87.8731380367609347 0.0310642740850853027 0.0470116488469926527   4.39990199823589911   4.75998487935231296   4.8639540239440855  0.18034511589403973 5.602290110038924e-03 0.00847832125968078949                                                                     0.90701236732149915 0.0281756807770371168 0.0426401469123978347                                                                    
J0022+0608--56390.758 56390.758 J0022+0608   5.635 +006.134   Q 0.395   84.3244308927997110   87.8731380367609347 0.0310642740850853027 0.0470116488469926527   2.59031918782008219   5.64012646162600184   5.7463614281573703  0.41687600573888089 1.294995050176819e-02 0.01959802839453316306   0.165208119990774949 5.1320703204750934e-03 7.766706123678139e-03 0.82385869240632936 0.0255925722282902002 0.0387309555469488864                                                                    
J2245+0500--58281.190 58281.190 J2245+0500 341.474 +005.016   Q 0.250   55.2709034925849707   58.8486982631989406 0.0299958364772903267 0.0444291159436846841   3.06618193703957864   4.30500968150154506   4.4596303101714785  0.22621903257790368 6.785629109257612e-03 0.01005071162707186529   0.152377730409211681 4.5706974841353432e-03 6.770007851586393e-03 0.69740073060913377 0.0209191182744943791 0.0309848979194436124   0.96434103611237509   0.028926216027567529   0.042844819702689732
J2226+0052--58281.190 58281.190 J2226+0052 336.694 +000.870   Q 0.250   55.2709034925849707   58.8486982631989406 0.0299958364772903267 0.0444291159436846841   3.48786854990499684   4.11112789073661222   4.2438458590493813  0.51104932727272723 1.532935205270195e-02 0.02270546981434205802   0.029702176612841930 8.9094163269840356e-04 1.319641448511754e-03 1.14361550592736871 0.0343037037086909996 0.0508098259078426859   0.58622546786574958   0.017584323272924040   0.026045479280948188
J2245+0324--58281.190 58281.190 J2245+0324 341.368 +003.402   Q 0.250   55.2709034925849707   58.8486982631989406 0.0299958364772903267 0.0444291159436846841   2.69778902851234736   5.06650859531601583   5.1652874283007426  0.28305453415300547 8.490457520609142e-03 0.01257586271626953689   0.140664685982870963 4.2193549188715897e-03 6.249607642714971e-03 0.89179197401235732 0.0267500462242346165 0.0396215290110424612   0.92596954398874820   0.027775231024437581   0.041140008230196930
J2247+0310--58281.190 58281.190 J2247+0310 341.994 +003.178   Q 0.250   55.2709034925849707   58.8486982631989406 0.0299958364772903267 0.0444291159436846841   3.35021855807035562   5.03891068974870482   5.1390289878859479  0.45503313221884495 1.364909942578570e-02 0.02021671978956906396   0.021024123898674748 6.3063618254293927e-04 9.340832383086125e-04 0.91374017051350298 0.0274084007374544164 0.0405966679781466361   0.96898075821834573   0.029065388373158293   0.043050958454082376
J0501+1356--58676.052 58676.052 J0501+1356  75.439 +013.935   - 0.304   73.0374738866149897   76.7074599613842167 0.0276023063803979112 0.0414477066212016743   1.68769574352543983   5.60155784654492805   5.7013495331703998  0.28573437351443121 7.886927721156385e-03 0.01184303448501900294                                                                     0.97566607725080978 0.0269306339892378295 0.0404391213301502558                                                                    
J0511+1357--58676.052 58676.052 J0511+1357  77.910 +013.955   Q 0.304   73.0374738866149897   76.7074599613842167 0.0276023063803979112 0.0414477066212016743   1.75068040863482111   5.00693862540199852   5.1065517085582783  0.36516135453100163 1.007929558604581e-02 0.01513510069200156745   0.074909468947071609 2.0676741126699739e-03 3.104825692068241e-03 0.65612850925280219 0.0181106601373095914 0.0271950219573165522                                                                    
J0502+1338--58676.052 58676.052 J0502+1338  75.638 +013.636   B 0.304   73.0374738866149897   76.7074599613842167 0.0276023063803979112 0.0414477066212016743   1.33746218878595391   5.71477550165062897   5.8133535683413626  0.43783377832512310 1.208522209301727e-02 0.01814720599287195091   0.077957032815524255 2.1517939042808346e-03 3.231140225197241e-03 0.96512125088618750 0.0266395724611934274 0.0400020624606178751                                                                    
J0452+1236--58676.052 58676.052 J0452+1236  73.178 +012.607   Q 0.304   73.0374738866149897   76.7074599613842167 0.0276023063803979112 0.0414477066212016743   3.46545854887761262   6.95951624819884174   7.0337941238038058  0.13982094843749998 3.859380657169693e-03 0.00579525765033566623   0.069976743372811553 1.9315195100788236e-03 2.900375529623412e-03 1.16638847980126359 0.0321950121780410353 0.0483441275171521898   0.93306310882443222   0.025754693802018537   0.038673325993621437
J0449+1121--58676.052 58676.052 J0449+1121  72.282 +011.358   Q 0.304   73.0374738866149897   76.7074599613842167 0.0276023063803979112 0.0414477066212016743   4.57496953568329889   5.75301931338102079   5.9192258640553925  0.93699520357634114 2.586322868607748e-02 0.03883630230330532840   0.069433520095791235 1.9165252947535450e-03 2.877860170607666e-03 0.63732979457922279 0.0175917722553317717 0.0264158583466703560   0.53997835672889682   0.014904648041214809   0.022380864511497896
J2247+0310--58992.104 58992.104 J2247+0310 341.994 +003.178   Q 0.250   66.6017642561036212   72.2221121856171351 0.0248926886792452812 0.0362021486099830744   3.64596276980979228   4.21061496268769098   4.7179993432127354  0.45503313221884495 1.132699809906556e-02 0.01647317707505270221   0.021024123898674748 5.2334697096359105e-04 7.611184577745200e-04 0.85625635028047697 0.0213145227571587097 0.0309983196410955515   0.92830955902595935   0.023108120850800676   0.033606800611925634
J2257+0243--58992.104 58992.104 J2257+0243 344.323 +002.722   Q 0.250   66.6017642561036212   72.2221121856171351 0.0248926886792452812 0.0362021486099830744   5.76561393295461855   7.32897573522542523   7.8057808234784742  0.27638887459283384 6.880062209646379e-03 0.01000587111215574601   0.276568949504215733 6.8845447583543509e-03 1.001239021085852e-02 0.90558774579888723 0.0225425138279112119 0.0327842221527908928   0.93180224411631729   0.023195063173409601   0.033733243316614647
J2245+0324--58992.104 58992.104 J2245+0324 341.368 +003.402   Q 0.250   66.6017642561036212   72.2221121856171351 0.0248926886792452812 0.0362021486099830744   3.18931636630197834   3.31260348959056783   3.7495668668668674  0.28305453415300547 7.045988397919566e-03 0.01024718231013663390   0.140664685982870963 3.5015222363354043e-03 5.092363866128498e-03 0.81873852004736547 0.0203806030892450911 0.0296400935754723323   0.92264025566821339   0.022966996647288108   0.033401559649253440
J2226+0052--58992.104 58992.104 J2226+0052 336.694 +000.870   Q 0.250   66.6017642561036212   72.2221121856171351 0.0248926886792452812 0.0362021486099830744   2.13591776466612604   5.22055866428629223   5.3420512970192489  0.51104932727272723 1.272139180353773e-02 0.01850108369295914643   0.029702176612841930 7.3936703551943429e-04 1.075282611778067e-03 0.96993289394387494 0.0241442375687043083 0.0351136547682671107   1.47479357948663092   0.036711577440310485   0.053390696333623901
J0509+0541--58559.832 58559.832 J0509+0541  77.358 +005.693   B 0.260   74.5814095962216896   77.9610900116984311 0.0231185341196293200 0.0348786742642179376   4.61652956577580209   5.08949756397687914   5.2039671233826201  0.77413960332871001 1.789697283291109e-02 0.02700096305953296125   4.289412615905413340 9.9164931913977752e-02 1.496090254149919e-01 2.46061517904738825 0.0568858159720848564 0.0858229953195841500   1.36480326708424760   0.031552250896668743   0.047602528587371906
J0527+0331--58559.832 58559.832 J0527+0331  81.886 +003.525   B 0.260   74.5814095962216896   77.9610900116984311 0.0231185341196293200 0.0348786742642179376   0.71017942953015856   5.27700857602386275   5.3849263616927727  0.49485895405819297 1.144041361379841e-02 0.01726002426532730061   0.070978361620013489 1.6409156748676699e-03 2.475631154752319e-03 1.09809375755357097 0.0253863180005541970 0.0383000544812821045   1.09797663585915029   0.025383610318665584   0.038295969431853136
J0505+0459--58559.832 58559.832 J0505+0459  76.347 +004.995   Q 0.260   74.5814095962216896   77.9610900116984311 0.0231185341196293200 0.0348786742642179376   5.21823777116531318   5.56683847811044252   5.6671710390749972  0.78590096685082889 1.816887831679056e-02 0.02741118382672400045   0.222437917183053169 5.1424385778956958e-03 7.758339657438797e-03 1.08799349389825428 0.0251528147106215051 0.0379477706752655991   0.82071494465048900   0.018973726450392019   0.028625449218240059
J0527+0106--58559.832 58559.832 J0527+0106  81.818 +001.100   - 0.260   74.5814095962216896   77.9610900116984311 0.0231185341196293200 0.0348786742642179376   2.18508734030766805   4.14380982833027911   4.2648690076101241  0.05264230743801653 1.217012980641801e-03 0.00183609389364739568   0.132907364294382990 3.0726234361896968e-03 4.635632666539534e-03 0.94477832536371109 0.0218418899504072041 0.0329526154622541909   0.88666383163093709   0.020498368044201087   0.030925658965318834
J0517+0648--58559.832 58559.832 J0517+0648  79.464 +006.801   Q 0.260   74.5814095962216896   77.9610900116984311 0.0231185341196293200 0.0348786742642179376   4.01055814652800002   4.17206093911323439   4.2975894129757428  0.23752704139072850 5.491277010726162e-03 0.00828462830561063103   0.065522656017282591 1.5147877587442830e-03 2.285343376153199e-03 0.96155242940324981 0.0222296826469714943 0.0335376739731233636   0.65033168859930190   0.015034715331959112   0.022682707130353866
J1110+4403--56780.957 56780.957 J1110+4403 167.693 +044.057   Q 0.404  150.1276022963608057  153.7968270604071392 0.0178458956496627755 0.0274725209368963351   5.94975121027175824   6.44979878778238369   6.5325195321655096  0.19176965270506105 3.422301210946590e-03 0.00526839579900112865   0.065584865688280453 1.1704206692702015e-03 1.801781595764819e-03 1.26349795111721708 0.0225482525892005750 0.0347114739157933713   0.77295639725366372   0.013794099207128169   0.021235060806859236
J1108+4330--56780.957 56780.957 J1108+4330 167.098 +043.515   Q 0.404  150.1276022963608057  153.7968270604071392 0.0178458956496627755 0.0274725209368963351   5.68796169184813394   6.20775937239527043   6.2948644563944223  0.31153811631663975 5.559676714679257e-03 0.00855873742315013154   0.048724267372249754 8.6952819113143777e-04 1.338578455519066e-03 0.91101422184831593 0.0162578647384637801 0.0250278572835381831   1.03663262988591609   0.018499637739979553   0.028478911628410739
J1022+4239--56780.957 56780.957 J1022+4239 155.555 +042.657   Q 0.404  150.1276022963608057  153.7968270604071392 0.0178458956496627755 0.0274725209368963351   7.79805486399220005   8.02090454155272425   8.1266351188747539  0.21452070433145010 3.828314104191220e-03 0.00589342454114351148   0.024819117341934194 4.4291937820089341e-04 6.818437208115741e-04 0.56851053677931029 0.0101455797150973425 0.0156184176245157767                                                                    
J1015+4926--56780.957 56780.957 J1015+4926 153.767 +049.434   B 0.404  150.1276022963608057  153.7968270604071392 0.0178458956496627755 0.0274725209368963351   9.00046252461294571   9.73710383257162704   9.8164101431179009  0.26059917610062894 4.650625703079917e-03 0.00715931632156246393   2.446431285151507762 4.3658757428884205e-02 6.720963470200300e-02 0.95330360263971459 0.0170125566151559347 0.0261896531827382623   0.79008712285180560   0.014099812348555616   0.021705685024518417
J0338+3106--57589.914 57589.914 J0338+3106  54.501 +031.103   Q 0.368  172.2566667889819598  175.9093986020979230 0.0141673724717769137 0.0218787899345839476   6.04592377332283704   8.20477618670996378   8.2773257294098386  0.08052847763347763 1.140876937218634e-03 0.00176186564589469888   0.011916283148951752 1.6882242185035817e-04 2.607138558169379e-04 0.67781646202350110 0.0096028782849889721 0.0148298039868150783                                                                    
J0414+3418--57589.914 57589.914 J0414+3418  63.655 +034.314   - 0.368  172.2566667889819598  175.9093986020979230 0.0141673724717769137 0.0218787899345839476   6.11921238882025964   6.07616354987727103   6.1744716587616866  0.98609373146853141 1.397035718579905e-02 0.02157453760661003084                                                                     1.04097367997118750 0.0147478618574681131 0.0227752444715204304                                                                    
J0428+3259--57589.914 57589.914 J0428+3259  67.024 +032.998   Q 0.368  172.2566667889819598  175.9093986020979230 0.0141673724717769137 0.0218787899345839476   7.75151905383465589   8.16667212688933297   8.2614968582734356  0.32907626401179940 4.662146003875958e-03 0.00719979045277184624   0.018930477414386773 2.6819512459817779e-04 4.141759387107541e-04 0.96767961059425589 0.0137094774766328645 0.0211716589241717212                                                                    
J0359+3220--57589.914 57589.914 J0359+3220  59.937 +032.346   Q 0.368  172.2566667889819598  175.9093986020979230 0.0141673724717769137 0.0218787899345839476   3.13208298320205447   5.33709854192268462   5.4303482061794890  0.69754528571428576 9.882383878646334e-03 0.01526144677600219969   0.044559815252239350 6.3129549995204085e-04 9.749148374276146e-04 1.14513181022120270 0.0162235088846839313 0.0250540983232395431                                                                    
J0439+3045--57589.914 57589.914 J0439+3045  69.824 +030.752   - 0.368  172.2566667889819598  175.9093986020979230 0.0141673724717769137 0.0218787899345839476   9.69431836734681163  10.33715789857584078  10.3944862851154465  0.24914746190476189 3.529764893202611e-03 0.00545104498174904181                                                                     0.80363206751143879 0.0113853548306987237 0.0175824971897781540                                                                    
J0433+2905--57589.914 57589.914 J0433+2905  68.408 +029.099   B 0.368  172.2566667889819598  175.9093986020979230 0.0141673724717769137 0.0218787899345839476   8.15868078816207465  10.71676228463580394  10.7633806612464955  0.21597841066282419 3.059846589722625e-03 0.00472534627729723645   0.060235122988036849 8.5337342325481004e-04 1.317871602539087e-03 1.01031105862251236 0.0143134530798603738 0.0221043834201890763                                                                    
J0438+3004--57589.914 57589.914 J0438+3004  69.521 +030.079   Q 0.368  172.2566667889819598  175.9093986020979230 0.0141673724717769137 0.0218787899345839476   9.30944723884378966  10.58602661134158396  10.6364948196722136  0.50492265284178195 7.153427292247233e-03 0.01104709665473820393   0.099838417553456335 1.4144480484726064e-03 2.184343765053350e-03 0.91324139913190250 0.0129382310581483487 0.0199806167311724313                                                                    
J0435+2923--57589.914 57589.914 J0435+2923  68.993 +029.393   Q 0.368  172.2566667889819598  175.9093986020979230 0.0141673724717769137 0.0218787899345839476   8.74473587074420244  10.71427417215545752  10.7609861777140381  0.10304987122416535 1.459945908801396e-03 0.00225460648529944097   0.014640025800757307 2.0741069851575283e-04 3.203060491316583e-04 1.00356100929138159 0.0142178226167833759 0.0219567005088251860                                                                    
J0359+2758--57589.914 57589.914 J0359+2758  59.866 +027.973   - 0.368  172.2566667889819598  175.9093986020979230 0.0141673724717769137 0.0218787899345839476   1.31390537822469522   6.01612244121806228   6.1008721172307592  0.10860805706134094 1.538690797824018e-03 0.00237621286564838538   0.028720915004139466 4.0689990059389000e-04 6.283788661046076e-04 0.77893166352241050 0.0110354150071827958 0.0170420822396028446                                                                    
J0403+2600--57589.914 57589.914 J0403+2600  60.773 +026.000   Q 0.368  172.2566667889819598  175.9093986020979230 0.0141673724717769137 0.0218787899345839476   3.27170330178758606   5.92328797457449863   6.0081527346551926  1.44082074965034979 2.041264422536134e-02 0.03152341451498977265   0.067324371858679899 9.5380945255033392e-04 1.472975789373873e-03 0.71919354961663340 0.0101890828967182157 0.0157350845943700982                                                                    
J0357+2319--57589.914 57589.914 J0357+2319  59.340 +023.332   U 0.368  172.2566667889819598  175.9093986020979230 0.0141673724717769137 0.0218787899345839476   5.96816686457258072   5.90879634222264905   5.9934272860290951  0.48857373065476190 6.921806022111622e-03 0.01068940202055153332   0.021989403349889445 3.1153206769002275e-04 4.811015366790677e-04 0.63121291086045839 0.0089426284171546331 0.0138101746807132320                                                                    
J0754+3033--56711.920 56711.920 J0754+3033 118.704 +030.565   Q 0.430  289.1894157093495892  292.7977071077380629 0.0098606057347027792 0.0153590837245547208   2.01868440455949383   9.83606157648182311   9.8867836613136024  0.11419557781753131 1.126037569505247e-03 0.00175393944067336730   0.251248902417713971 2.4774663680178894e-03 3.858952927936148e-03 1.03184309322673240 0.0101745979223849727 0.0158481644594729056                                                                    
J0823+2928--56711.920 56711.920 J0823+2928 125.921 +029.474   Q 0.430  289.1894157093495892  292.7977071077380629 0.0098606057347027792 0.0153590837245547208   7.74155860538593288  11.45526307329955173  11.4998868724857193  0.44032359960937500 4.341857411433173e-03 0.00676296703229770091   0.120499024707564670 1.1881933740575041e-03 1.850754609210674e-03 1.08273445084879749 0.0106764175351999162 0.0166298090820464588   0.98329714283203296   0.009695905445526402   0.015102543142872637
J0752+3730--56711.920 56711.920 J0752+3730 118.170 +037.507   Q 0.430  289.1894157093495892  292.7977071077380629 0.0098606057347027792 0.0153590837245547208   4.97070023402526839   5.71894782476455443   5.8066216883530224  0.20293045674740484 2.001017225549314e-03 0.00311682587544552135   0.039709809524215718 3.9156277551843655e-04 6.099062891685497e-04 0.84031406070649062 0.0082860056459537999 0.0129064540133115475                                                                    
J0751+3313--56711.920 56711.920 J0751+3313 117.974 +033.222   Q 0.430  289.1894157093495892  292.7977071077380629 0.0098606057347027792 0.0153590837245547208   1.07040002392278333   7.98115743187605897   8.0762227513310023  0.45389549589490974 4.475684529777109e-03 0.00697141892364820225   0.073119421664583767 7.2100178858394530e-04 1.123047319237362e-03 0.91375693055098317 0.0090101968295154336 0.0140344692002246831   1.08633923140863953   0.010711962855060641   0.016685175208473721
J0817+3227--56711.920 56711.920 J0817+3227 124.369 +032.451   - 0.430  289.1894157093495892  292.7977071077380629 0.0098606057347027792 0.0153590837245547208   5.54046480379853179  11.86852185363968459  11.9105803311082603  0.18655306773618538 1.839526249545826e-03 0.00286528418643259945   0.022207695928282041 2.1898133382495345e-04 3.410898610919368e-04 0.88588429627178855 0.0087353557721007342 0.0136063710767066401                                                                    
J0745+3313--56711.920 56711.920 J0745+3313 116.497 +033.226   Q 0.430  289.1894157093495892  292.7977071077380629 0.0098606057347027792 0.0153590837245547208   2.42062235668476600  10.65991298882306992  10.7289270595007000  0.13972562659380691 1.377779314875832e-03 0.00214605759732015020   0.192306310163932043 1.8962567048219996e-03 2.953648718568021e-03 0.95339253871408902 0.0094010279346669872 0.0146432358244754715                                                                    
J0741+3112--56711.920 56711.920 J0741+3112 115.295 +031.200   Q 0.430  289.1894157093495892  292.7977071077380629 0.0098606057347027792 0.0153590837245547208   3.79518349882192663  11.52607756464501954  11.5702923245017573  1.76852912116316663 1.743876839413039e-02 0.02716298684125825758   0.900116354529005958 8.8756924873684764e-03 1.382496245105198e-02 1.25823369999271839 0.0124069464377444955 0.0193253167432444299   1.10064869976426727   0.010853062880788692   0.016904955531001672
J0827+3525--56711.920 56711.920 J0827+3525 126.911 +035.418   Q 0.430  289.1894157093495892  292.7977071077380629 0.0098606057347027792 0.0153590837245547208   8.56468979686525955  10.14218260158242657  10.2196628881863383  0.40288706745362568 3.972710527770807e-03 0.00618797620056056250   0.023761646201176975 2.3430422479730418e-04 3.649571134371248e-04 0.92984523050603540 0.0091688372123138410 0.0142815707462200809                                                                    
J0748+2400--56711.920 56711.920 J0748+2400 117.150 +024.007   Q 0.430  289.1894157093495892  292.7977071077380629 0.0098606057347027792 0.0153590837245547208   8.73627089970487525   9.88757633660479307   9.9381958524826768  1.03912688490566052 1.024642052038459e-02 0.01596003682570177815   0.372236013569926805 3.6704725700705217e-03 5.717204097714993e-03 0.95395676233638560 0.0094065915213526596 0.0146519017823296960   0.55701416581152896   0.005492497077711847   0.008555227208462279
J0815+3635--56711.920 56711.920 J0815+3635 123.858 +036.588   Q 0.430  289.1894157093495892  292.7977071077380629 0.0098606057347027792 0.0153590837245547208   6.42976677178198841   7.81313716392605961   7.9084780661009706  0.80845094884488455 7.971816062405771e-03 0.01241706581050428838   0.182355248608486759 1.7981332101819954e-03 2.800809530989739e-03 0.93041705821033294 0.0091744757798540993 0.0142903534958064068   1.01065737695703950   0.009965693927042251   0.015522771269522031
J0746+2734--56711.920 56711.920 J0746+2734 116.668 +027.583   - 0.430  289.1894157093495892  292.7977071077380629 0.0098606057347027792 0.0153590837245547208   5.44439519391987048  10.08284192425688630  10.1330203988077514  0.52852140000000003 5.211541147753141e-03 0.00811760443281887671   0.031353843029554795 3.0916788438219877e-04 4.815663001774785e-04 0.92749690759965153 0.0091456813259962171 0.0142455026580886410                                                                    
J0740+2852--56711.920 56711.920 J0740+2852 115.140 +028.880   Q 0.430  289.1894157093495892  292.7977071077380629 0.0098606057347027792 0.0153590837245547208   5.22583808209662060  10.70421827544325488  10.7524275634125299  0.16660072190476191 1.642784033819718e-03 0.00255883443630649599   0.053947314629485446 5.3195320000731935e-04 8.285813221091627e-04 0.61043863628060036 0.0060192947175926317 0.0093757781233367483                                                                    
J0731+2451--56711.920 56711.920 J0731+2451 112.891 +024.866   Q 0.430  289.1894157093495892  292.7977071077380629 0.0098606057347027792 0.0153590837245547208   9.73540861571879113  10.46065106690262958  10.5097366659515270  0.17058008399999999 1.682022954516482e-03 0.00261995379189757698   0.060679133143833178 5.9833300825487491e-04 9.319758862895371e-04 1.38462495854045065 0.0136532408065965661 0.0212665706653308896                                                                    
J0732+2548--56711.920 56711.920 J0732+2548 113.234 +025.811   Q 0.430  289.1894157093495892  292.7977071077380629 0.0098606057347027792 0.0153590837245547208   8.78250339097571953  10.52396820663805244  10.5728391292378419  0.35245960740740745 3.475465226052572e-03 0.00541345661969405787   0.119577696962117966 1.1791085244072116e-03 1.836603859230602e-03 0.95768465045251905 0.0094433507562889357 0.0147091587280211624                                                                    
J0813+2542--56711.920 56711.920 J0813+2542 123.266 +025.703   Q 0.430  289.1894157093495892  292.7977071077380629 0.0098606057347027792 0.0153590837245547208   8.18352487005073748  10.31779457353037621  10.3673310460157619  0.34249585068762278 3.377216549402280e-03 0.00526042244602379066   0.086075768766607608 8.4875921911896129e-04 1.322044939141738e-03 0.96374107394431530 0.0095030707605039313 0.0148021798435030213   0.93063153881525529   0.009176590688536978   0.014293647721374703
J0736+2604--56711.920 56711.920 J0736+2604 114.242 +026.081   Q 0.430  289.1894157093495892  292.7977071077380629 0.0098606057347027792 0.0153590837245547208   7.95570647519827645  10.38768894494856987  10.4370105945701237  0.16566818163672656 1.633588621904888e-03 0.00254451147225322194   0.182686992326740877 1.8014044041926637e-03 2.805904810533499e-03 0.90610877028613879 0.0089347813365479832 0.0139170004663781259   0.74459749002350750   0.007342182280171094   0.011436335190364350
J0819+3226--56711.920 56711.920 J0819+3226 124.760 +032.444   Q 0.430  289.1894157093495892  292.7977071077380629 0.0098606057347027792 0.0153590837245547208   5.93127535120211746  11.86856374193062713  11.9106219373658941  0.23518686895161292 2.319084988711065e-03 0.00361225481114370219   0.059687788458112664 5.8855774916179214e-04 9.167497402616633e-04 0.51467771256536132 0.0050750340040457108 0.0079049780784536932   1.39001374858230120   0.013706377540586347   0.021349337542757720
J1630+0701--58949.972 58949.972 J1630+0701 247.674 +007.019   Q 0.305  224.6301579169773674  228.0230079922790480 0.0090042865933820035 0.0139889685114500239   6.85761468146842113   7.66954207478825989   7.7492639658817595  0.25151754070660526 2.264736019784898e-03 0.00351847095702205069   0.080421648162376944 7.2413956836617514e-04 1.125015903782404e-03 1.17918736918026479 0.0106177410193952527 0.0164956149765623193   1.58586974451523610   0.014279625679388683   0.022184681919284931
J1623+0741--58949.972 58949.972 J1623+0741 245.993 +007.692   Q 0.305  224.6301579169773674  228.0230079922790480 0.0090042865933820035 0.0139889685114500239   5.19603938563596568   7.25731565027390069   7.3383359473630971  0.26117969312977102 2.351736809312023e-03 0.00365363450302254701   0.322379778098083103 2.9027999139060348e-03 4.509760564542330e-03 1.03792998227507649 0.0093458190242686912 0.0145195698391359269   1.10837073961343791   0.009980087791198175   0.015504963375464956
J1608+1029--58949.972 58949.972 J1608+1029 242.192 +010.486   Q 0.305  224.6301579169773674  228.0230079922790480 0.0090042865933820035 0.0139889685114500239   1.18939333275414483   6.40858371059271192   6.4894531244261877  0.85166486714285705 7.668634545268893e-03 0.01191391300876969497   0.165879803674512882 1.4936292923392552e-03 2.320487350288273e-03 1.10043040355152555 0.0099085907296489490 0.0153938862643245335   0.81995799179107476   0.007383136752620805   0.011470366527877142
J1603+1105--58949.972 58949.972 J1603+1105 240.925 +011.097   B 0.305  224.6301579169773674  228.0230079922790480 0.0090042865933820035 0.0139889685114500239   1.73300379191223008   9.50994532778997659   9.5714653927201212  0.37462808333333331 3.373258628262729e-03 0.00524066046125487486   0.340511221181727608 3.0660606237827639e-03 4.763400750906582e-03 0.79520774336948929 0.0071602784225754494 0.0111241360820570172   0.80656358582638710   0.007262529682566652   0.011282992604607548
J1555+1111--58949.972 58949.972 J1555+1111 238.929 +011.190   B 0.305  224.6301579169773674  228.0230079922790480 0.0090042865933820035 0.0139889685114500239   3.67473455406403726  10.08766677623446562  10.1388553999373308  0.21260345329670330 1.914342424226222e-03 0.00297410301359311803   9.059280334167661763 8.1572356458635115e-02 1.267299873310699e-01 1.28035066368233608 0.0115286443158226087 0.0179107851178663402   1.15441089423583776   0.010394646538221884   0.016149017648739997
J1538+1444--58949.972 58949.972 J1538+1444 234.514 +014.735   - 0.305  224.6301579169773674  228.0230079922790480 0.0090042865933820035 0.0139889685114500239   8.65011864722901080   9.76539567435237821   9.8187878809661733  0.10039958922558923 9.040266752450333e-04 0.00140448669223928470                                                                     0.90117120099603376 0.0081144037634705464 0.0126064555541591169                                                                    
J1639+1632--58949.972 58949.972 J1639+1632 249.926 +016.539   - 0.305  224.6301579169773674  228.0230079922790480 0.0090042865933820035 0.0139889685114500239   8.84626864529231405   9.24824588082106658   9.3058803477297136  0.09440988474025974 8.500936594494610e-04 0.00132069690480111955   0.016480626605009881 1.4839628519002523e-04 2.305469666264487e-04 0.90363281124996198 0.0081365688076781226 0.0126408909424887816   0.79900621420090334   0.007194480942558103   0.011177272770909330
J1540+1447--58949.972 58949.972 J1540+1447 235.206 +014.796   B 0.305  224.6301579169773674  228.0230079922790480 0.0090042865933820035 0.0139889685114500239   8.03267893230696473   9.68293237502509463   9.7370798603505282  0.99863294992846929 8.991977282750438e-03 0.01396984489104580521   0.311452489214941952 2.8044074731135549e-03 4.356899064440551e-03 0.66913071996544005 0.0060250447710048591 0.0093604485716404246   1.36317224755974076   0.012274393593172587   0.019069373646795770
J1603+1554--58949.972 58949.972 J1603+1554 240.909 +015.901   U 0.305  224.6301579169773674  228.0230079922790480 0.0090042865933820035 0.0139889685114500239   4.60472089442213850   8.05086002365915654   8.1140432847819088  0.24051375080906148 2.165654741934052e-03 0.00336453928663869861   0.259136866774413333 2.3333426153478681e-03 3.625057469463088e-03 1.35113816910438511 0.0121660353018733219 0.0189010293022194818   0.72047467093241191   0.006487360420348027   0.010078697484970828
J1618+0819--58949.972 58949.972 J1618+0819 244.612 +008.331   Q 0.305  224.6301579169773674  228.0230079922790480 0.0090042865933820035 0.0139889685114500239   3.85789465085411587   6.81616639784571454   6.8975649262749714  0.21380368827160490 1.925149683919637e-03 0.00299089306286335786   0.904671287472783137 8.1459195452088171e-03 1.265541815366972e-02 1.19968606116705234 0.0108023171168337515 0.0167823705332914019   1.63088672585840766   0.014684971480971531   0.022814423053775092
J1611+1856--58949.972 58949.972 J1611+1856 242.954 +018.944   - 0.305  224.6301579169773674  228.0230079922790480 0.0090042865933820035 0.0139889685114500239   7.34346373192022828   7.83418155970920260   7.8977740320928662  0.19359726465661642 1.743205254662999e-03 0.00270822603918426368   0.047226642105136205 4.2524222035772799e-04 6.606520093102702e-04 1.08723327729671371 0.0097897600226415776 0.0152092720807043402   0.72218364199742491   0.006502748485597201   0.010102604227386274
J1548+1727--58949.972 58949.972 J1548+1727 237.230 +017.461   Q 0.305  224.6301579169773674  228.0230079922790480 0.0090042865933820035 0.0139889685114500239   7.92879000369427178   8.68407955606325643   8.7450441800109360  0.11087816938110749 9.983788140570451e-04 0.00155107122007953489   0.024239630592313970 2.1826058077090496e-04 3.390874290850608e-04 1.08681044046738084 0.0097859526786480272 0.0152033570296133212   0.73763566986259932   0.006641882972944157   0.010318762158630247
J0618+4620--57612.684 57612.684 J0618+4620  94.534 +046.338   Q 0.527  479.1486429420446029  482.5792105311723503 0.0072938677629325122 0.0114210630818676016   7.94514606901458098  14.37325920977505511  14.4122683611512947  0.20055366031746033 1.462811877727641e-03 0.00229053600578516155   0.033147945704898672 2.4177673258439766e-04 3.785847789299700e-04 0.66709318086918723 0.0048656894468138727 0.0076189133001907010                                                                    
J0541+5312--57612.684 57612.684 J0541+5312  85.317 +053.207   Q 0.527  479.1486429420446029  482.5792105311723503 0.0072938677629325122 0.0114210630818676016   4.68559823646546025  10.33694615982953025  10.3872666452291629  0.40274991539763116 2.937604624442579e-03 0.00459983218997318550   0.085717540764180603 6.2521240729771041e-04 9.789854402902642e-04 0.85392469059212450 0.0062284137726820168 0.0097527277584169274                                                                    
J0625+4440--57612.684 57612.684 J0625+4440  96.326 +044.667   B 0.527  479.1486429420446029  482.5792105311723503 0.0072938677629325122 0.0114210630818676016  10.22213751513263880  13.83228358045587214  13.8743132962562274  0.25044775842696632 1.826732831489159e-03 0.00286037964770672042   0.597550304031292168 4.3584528993043633e-03 6.824659716930552e-03 1.42214434719549421 0.0103729328082459177 0.0162424003008411581                                                                    
J0612+4122--57612.684 57612.684 J0612+4122  93.213 +041.377   B 0.527  479.1486429420446029  482.5792105311723503 0.0072938677629325122 0.0114210630818676016   9.70956949677895409  11.43389438187622531  11.4834080361211424  0.29055024921135653 2.119235096234721e-03 0.00331839272469525506   0.842190434255620679 6.1428256586672052e-03 9.618710076578912e-03 1.16459512887980821 0.0084944028674046670 0.0133009144317720197                                                                    
J0607+4739--57612.684 57612.684 J0607+4739  91.847 +047.663   B 0.527  479.1486429420446029  482.5792105311723503 0.0072938677629325122 0.0114210630818676016   4.99509699588670397  14.76061397365480943  14.7971347054242468  0.33500612225274723 2.443490355484341e-03 0.00382612605506047572   0.999107209677349450 7.2873558683790732e-03 1.141086646727373e-02 0.79894379667843862 0.0058273904029877708 0.0091247875007312504                                                                    
J0559+5804--57612.684 57612.684 J0559+5804  89.806 +058.068   Q 0.527  479.1486429420446029  482.5792105311723503 0.0072938677629325122 0.0114210630818676016   9.65723261253616982  10.20318570200038444  10.2534608294679312  0.32898572775800711 2.399578394159020e-03 0.00375736674975832036   0.050046709349506217 3.6503407996521655e-04 5.715866245206035e-04 1.12731976243696908 0.0082225212737557472 0.0128751901202286221                                                                    
J0538+5107--57612.684 57612.684 J0538+5107  84.728 +051.123   - 0.527  479.1486429420446029  482.5792105311723503 0.0072938677629325122 0.0114210630818676016   3.22085981506146268  11.76119035907023047  11.8104537007635280  0.15860040072202167 1.156810350014532e-03 0.00181138518145568944                                                                     0.88395327629183085 0.0064474383058835613 0.0100956861299525413                                                                    
J0203+7232--56660.886 56660.886 J0203+7232  30.889 +072.548   B 0.419  657.8222483454327403  663.8955720142706696 0.0042239911323929012 0.0066005294724985758   9.50743084792758353  13.71101792969819932  13.7715927642686840  0.45983333787878788 1.942331941578629e-03 0.00303514349910633538   1.987355811258272320 8.3945733236644431e-03 1.311760060455154e-02 0.56695844402834816 0.0023948274400110198 0.0037422259194910463                                                                    
J0209+7229--56660.886 56660.886 J0209+7229  32.466 +072.491   U 0.419  657.8222483454327403  663.8955720142706696 0.0042239911323929012 0.0066005294724985758   8.45643544351216647  12.44185519747416002  12.4996163283074999  0.49320480724876442 2.083292732272331e-03 0.00325541286622344894   0.243629996584921266 1.0290909451596201e-03 1.608086972843500e-03 0.90127794786876125 0.0038069900596189189 0.0059489116578207938                                                                    
J0257+7843--56660.886 56660.886 J0257+7843  44.469 +078.730   - 0.419  657.8222483454327403  663.8955720142706696 0.0042239911323929012 0.0066005294724985758   6.57343357149358365  25.51477593619785367  25.5351634839726387  0.25379473666092944 1.072026717103757e-03 0.00167517963929547957   0.026077169194804625 1.1014973143676407e-04 1.721231238296399e-04 1.01555944687192068 0.0042897140980048326 0.0067032300601524639                                                                    
J0251+7226--56660.886 56660.886 J0251+7226  42.906 +072.449   - 0.419  657.8222483454327403  663.8955720142706696 0.0042239911323929012 0.0066005294724985758   8.22082093040675765  12.04236754061050796  12.0985650735777774  0.17650928342245986 7.455736479614958e-04 0.00116505472739955054   0.017995688002239801 7.6013626542770240e-05 1.187810690366728e-04 1.07160197373587374 0.0045264372345150614 0.0070731404104312796                                                                    
J0217+7349--56660.886 56660.886 J0217+7349  34.378 +073.826   Q 0.419  657.8222483454327403  663.8955720142706696 0.0042239911323929012 0.0066005294724985758   6.23419144897008071  11.72157726594898541  11.7773751573540135  2.89310891187270514 1.222046638879718e-02 0.01909605063996407462   0.097123439202264628 4.1024854593786685e-04 6.410661229249712e-04 0.94964485450328340 0.0040112914443444156 0.0062681588505555438                                                                    
J1842+6809--57719.665 57719.665 J1842+6809 280.640 +068.157   Q 0.453  808.4592598905733212  815.9089261452749042 0.0037158450430912413 0.0058065883883990522  23.64949401644333093  29.00954588763134012  29.0737374805887470  0.66959103314121038 2.488096521396109e-03 0.00388803951801387727   0.087119075621461234 3.2372098530669772e-04 5.058646129116357e-04 0.88870731632696065 0.0033022986761324564 0.0051603575836694131                                                                    
J1700+6830--57719.665 57719.665 J1700+6830 255.039 +068.502   Q 0.453  808.4592598905733212  815.9089261452749042 0.0037158450430912413 0.0058065883883990522   5.38894523698204075  11.07996202942794461  11.1341218555764652  0.45251273214285714 1.681467192668710e-03 0.00262755517606344481   0.639840193371983168 2.3775470109118251e-03 3.715288637264762e-03 1.25689261941801012 0.0046704182095623787 0.0072982580893770866                                                                    
J1748+7005--57719.665 57719.665 J1748+7005 267.137 +070.097   B 0.453  808.4592598905733212  815.9089261452749042 0.0037158450430912413 0.0058065883883990522  10.09814249043256318  24.44854467827281752  24.5251831224845169  0.68378843878954609 2.540851880799234e-03 0.00397047800879689414   1.737933418898389260 6.4578912798361936e-03 1.009146400998605e-02 1.14837644839156106 0.0042671889333585067 0.0066681493507413821                                                                    
J1623+6624--57719.665 57719.665 J1623+6624 245.769 +066.400   Q 0.453  808.4592598905733212  815.9089261452749042 0.0037158450430912413 0.0058065883883990522  13.63776337830291929  17.07156293993699947  17.1379904464424726  0.18243772337278108 6.779103100675996e-04 0.00105934076614234898   0.236781725544089605 8.7984420115759607e-04 1.374894018129402e-03 0.98326520334193823 0.0036536611318822424 0.0057094163124421313                                                                    
J1642+6856--57719.665 57719.665 J1642+6856 250.533 +068.944   Q 0.453  808.4592598905733212  815.9089261452749042 0.0037158450430912413 0.0058065883883990522   8.24339339690168593  16.61178585903525473  16.6779428629236683  2.23137329598662193 8.291437401178055e-03 0.01295666627065964090   0.032343598178657035 1.2018379896789764e-04 1.878059616232347e-04 0.81169463583495705 0.0030161314890710753 0.0047131766473650586                                                                    
J1800+7828--57719.665 57719.665 J1800+7828 270.190 +078.468   B 0.453  808.4592598905733212  815.9089261452749042 0.0037158450430912413 0.0058065883883990522  13.66729380650251180  14.03099684323501251  14.2176473320230752  2.51837031259044863 9.357873842707358e-03 0.01462313981477659022   3.184146336674475997 1.1831794381608985e-02 1.848902714549739e-02 0.99717442807811496 0.0037053456556714070 0.0057901814552868483                                                                    
J1754+6452--57719.665 57719.665 J1754+6452 268.532 +064.867   - 0.453  808.4592598905733212  815.9089261452749042 0.0037158450430912413 0.0058065883883990522  13.82750740149750968  15.43609673597052634  15.5055355605263401  0.11267751419558360 4.186921825915023e-04 0.00065427194556174511   0.099740247222555006 3.7061930323862598e-04 5.791505613785387e-04 0.74445937379649985 0.0027662956739045335 0.0043227691555215858                                                                    
J1849+6705--57719.665 57719.665 J1849+6705 282.317 +067.095   Q 0.453  808.4592598905733212  815.9089261452749042 0.0037158450430912413 0.0058065883883990522  25.52520211010950391  27.75423681899241757  27.8231210543555640  1.81078682393397505 6.728603243809994e-03 0.01051449374572101768   0.294304421855705212 1.0935896271123558e-03 1.708904638601834e-03 0.99782166750234236 0.0037077506970776154 0.0057939397082120807                                                                    
J1716+6836--57719.665 57719.665 J1716+6836 259.058 +068.611   Q 0.453  808.4592598905733212  815.9089261452749042 0.0037158450430912413 0.0058065883883990522   4.89723654750706494  10.42805513830831821  10.4801043607478022  0.52423340378548888 1.947970094879158e-03 0.00304400759523173157   0.294597298260527551 1.0946779104494533e-03 1.710605251333312e-03 0.98461328503636869 0.0036586703945641740 0.0057172440679556244                                                                    
J1854+7351--57719.665 57719.665 J1854+7351 283.739 +073.856   Q 0.453  808.4592598905733212  815.9089261452749042 0.0037158450430912413 0.0058065883883990522  26.19529479442961417  36.10305823331376018  36.1271100713740125  0.42567636111111107 1.581747396395839e-03 0.00247172741564373943   0.916071854821498222 3.4039810608538635e-03 5.319252195145694e-03 0.89773159310077877 0.0033358314902499318 0.0052127578443979649                                                                    
J1927+7358--57719.665 57719.665 J1927+7358 291.952 +073.967   Q 0.453  808.4592598905733212  815.9089261452749042 0.0037158450430912413 0.0058065883883990522  34.40910398447307728  36.16600316109412461  36.1882533359879446  4.29463858892128325 1.595821151251151e-02 0.02493719856280081359   1.380725230796829850 5.1305610047274099e-03 8.017303092714473e-03 1.38975211994970160 0.0051641035260406431 0.0080697185224529039                                                                    
J1806+6949--57719.665 57719.665 J1806+6949 271.711 +069.824   B 0.453  808.4592598905733212  815.9089261452749042 0.0037158450430912413 0.0058065883883990522  14.57430286928883412  28.02083125227508020  28.0888028097037648  1.79431683085250349 6.667403301658460e-03 0.01041885927513713263   7.809540926066082633 2.9019043938940836e-02 4.534678966002249e-02 0.75285341491683433 0.0027974866299930322 0.0043715098972226642                                                                    
J2305+8242--58663.809 58663.809 J2305+8242 346.323 +082.714   - 0.343 1126.6299463691052551 1153.8978056739961175 0.0020189723060046291 0.0031087893555806928  42.83672519791198141  77.41477898053840079  78.5330359099001640  0.18476424865831839 3.730339011808978e-04 0.00057439312952084454                                                                     0.71386852325853956 0.0014412807785874129 0.0022192668663902561                                                                    
J0017+8135--58663.809 58663.809 J0017+8135   4.285 +081.586   Q 0.343 1126.6299463691052551 1153.8978056739961175 0.0020189723060046291 0.0031087893555806928  25.01215354193492502  35.34454736801185959  36.1643799266288539  1.01181312538226287 2.042822678998778e-03 0.00314551387402521154   1.117070963978026077 2.2553353401135292e-03 3.472738322243151e-03 1.11743325668068771 0.0022560667990468709 0.0034738646139407898                                                                    
J0213+8717--58663.809 58663.809 J0213+8717  33.491 +087.291   - 0.343 1126.6299463691052551 1153.8978056739961175 0.0020189723060046291 0.0031087893555806928   5.15423972461775914   8.64247329218958171   8.8323903851479528  0.05742497800338411 1.159394402617575e-04 0.00017852216036137592   0.025188660940736282 5.0855208864687061e-05 7.830624101389212e-05 0.91231742642891822 0.0018419436182454017 0.0028362027041929929   0.90689744244562398   0.001831000820684142   0.002819353115678310
J2305+8242--56757.099 56757.099 J2305+8242 346.323 +082.714   - 0.627 2469.1537527244522607 2491.4286878736434119 0.0016839800393418942 0.0026319861743179808  15.85742031679262709  48.55683256031429806  48.6841247834444957  0.18476424865831839 3.111393067246105e-04 0.00048629694797694357                                                                     1.14853574820084758 0.0019341112744408352 0.0030229302099745886                                                                    
J2346+8007--56757.099 56757.099 J2346+8007 356.607 +080.132   B 0.627 2469.1537527244522607 2491.4286878736434119 0.0016839800393418942 0.0026319861743179808   5.60993220759741007  30.74129746036688005  30.9758510743614686  0.24069544406196214 4.053263233608777e-04 0.00063350708099241130   0.139137505551659907 2.3430478207281727e-04 3.662079909410602e-04 0.92286690449547115 0.0015540894461396155 0.0024289729333677127                                                                    
J0702+8549--56757.099 56757.099 J0702+8549 105.637 +085.831   Q 0.627 2469.1537527244522607 2491.4286878736434119 0.0016839800393418942 0.0026319861743179808 103.62943706427093105 115.92333126655719866 116.2973408822740282  0.16055537230215827 2.703720421659409e-04 0.00042257952011175664   0.276844321769707913 4.6620031186533277e-04 7.286504273363096e-04 0.93852456503168413 0.0015804566339453895 0.0024701836794211894                                                                    
J0726+7911--56757.099 56757.099 J0726+7911 111.549 +079.192   - 0.627 2469.1537527244522607 2491.4286878736434119 0.0016839800393418942 0.0026319861743179808 109.45774802774735690 140.47537720157629337 140.6793939188505931  0.58336026951672848 9.823670496112785e-04 0.00153539616401444034                                                                     0.95809634698887602 0.0016134151240956526 0.0025216963389392845                                                                    
J0626+8202--56757.099 56757.099 J0626+8202  96.513 +082.040   - 0.627 2469.1537527244522607 2491.4286878736434119 0.0016839800393418942 0.0026319861743179808  94.40610683866658803 149.50410757364110736 149.5376235433697047  0.69839185598377274 1.176077945115612e-03 0.00183815770920556427   0.174720201378321449 2.9422533159088941e-04 4.598611544017955e-04 0.79695378529723082 0.0013420542667185022 0.0020975713444726920                                                                    
J0617+7816--56757.099 56757.099 J0617+7816  94.487 +078.269   Q 0.627 2469.1537527244522607 2491.4286878736434119 0.0016839800393418942 0.0026319861743179808  92.42434015969149641 124.33261237716719450 124.7503486776589767  0.24351906021505376 4.100812366014473e-04 0.00064093879966892935   0.051592451176610460 8.6880657962133231e-05 1.357906181960142e-04 0.81666313092472320 0.0013752444113436899 0.0021494460696691066                                                                    
J0257+7843--56757.099 56757.099 J0257+7843  44.469 +078.730   - 0.627 2469.1537527244522607 2491.4286878736434119 0.0016839800393418942 0.0026319861743179808  42.43217834149972845  93.28111110529231098  93.8778716608221089  0.25379473666092944 4.273852706270376e-04 0.00066798423800623911   0.026077169194804625 4.3913432406592321e-05 6.863474878607653e-05 1.00298305629457984 0.0016890034465981997 0.0026398375372425273                                                                    
J0508+8432--56757.099 56757.099 J0508+8432  77.176 +084.535   Q 0.627 2469.1537527244522607 2491.4286878736434119 0.0016839800393418942 0.0026319861743179808  75.13964256437901668 116.33978939279498377 116.7113354069593356  0.25934937999999996 4.367391791356958e-04 0.00068260398247794020   0.144810860734914087 2.4385859895751418e-04 3.811401833453805e-04 1.13284693802423186 0.0019076916312623904 0.0029816374784982368                                                                    
J0017+8135--56757.099 56757.099 J0017+8135   4.285 +081.586   Q 0.627 2469.1537527244522607 2491.4286878736434119 0.0016839800393418942 0.0026319861743179808   2.20583909552074475  46.05059532993036697  46.3765224695865683  1.01181312538226287 1.703873106687868e-03 0.00266307815699958145   1.117070963978026077 1.8811252058674041e-03 2.940115332922224e-03 0.97256557172869773 0.0016377810097422641 0.0025597791384075947                                                                    
J0213+8717--56757.099 56757.099 J0213+8717  33.491 +087.291   - 0.627 2469.1537527244522607 2491.4286878736434119 0.0016839800393418942 0.0026319861743179808  31.96296084872031429  40.63056910055740190  40.9246702477528359  0.05742497800338411 9.670251671734618e-05 0.00015114174816542114   0.025188660940736282 4.2417202241950716e-05 6.629620734560124e-05 1.07906887209621871 0.0018171304416852037 0.0028400943524941455                                                                    
J0747+7639--56757.099 56757.099 J0747+7639 116.811 +076.655   B 0.627 2469.1537527244522607 2491.4286878736434119 0.0016839800393418942 0.0026319861743179808 114.79177163389425687 114.45801238416892431 114.9635378189138066  0.54592393223819302 9.193250048881538e-04 0.00143686424188023019   0.089854361417644787 1.5131295107512625e-04 2.364954369534121e-04 0.97076494490112530 0.0016347487901063288 0.0025550399134923181                                                                    


==> data_ascii/blazars.dat <==
J0001+1914   0.286  19.243 Q -   J0001+1914/2358+189/5BZQJ0001+1914                                     
J0001-1551   0.272 -15.852 Q -   J0001-1551/2358-161/5BZQJ0001-1551                                     
J0003+2129   0.831  21.496 Q -   J0003+2129/0000+212/5BZQJ0003+2129                                     
J0004+2019   1.149  20.328 Q -   J0004+2019/0002+200/5BZQJ0004+2019                                     
J0004+4615   1.067  46.255 Q -   J0004+4615/0001+459/5BZQJ0004+4615                                     
J0004-1148   1.020 -11.816 B -   J0004-1148/4FGLJ0003.9-1149/5BZBJ0004-1148                             
J0005+0524   1.334   5.403 Q -   5BZQJ0005+0524/J0005+0524                                              
J0005+3820   1.488  38.338 Q -   J0005+3820/4FGLJ0005.9+3824/5BZQJ0005+3820                             
J0005-1648   1.325 -16.801 Q -   J0005-1648/0002-170/5BZQJ0005-1648                                     
J0006+2422   1.703  24.377 Q -   J0006+2422/0004+240/5BZQJ0006+2422                                     
J0006-0623   1.558  -6.393 B -   J0006-0623/4FGLJ0006.3-0620/5BZBJ0006-0623                             
J0010+1058   2.629  10.975 Q -   J0010+1058/IIIZW2/5BZQJ0010+1058                                       
J0010+1724   2.642  17.405 Q -   J0010+1724/0007+171/5BZQJ0010+1724                                     
J0010+2047   2.620  20.797 Q LSP 4FGLJ0010.6+2043/TXS0007+205/5BZQJ0010+2047                            
J0011+0057   2.877   0.964 Q -   J0011+0057/4FGLJ0011.4+0057/5BZQJ0011+0057                             
J0012+3353   3.197  33.894 Q -   5BZQJ0012+3353/J0012+3353                                              
J0013+1910   3.485  19.178 B -   J0013+1910/4FGLJ0014.1+1910/5BZBJ0013+1910                             
J0013-0423   3.476  -4.398 Q -   J0013-0423/4FGLJ0013.6-0424/5BZQJ0013-0423                             
J0013-1513   3.336 -15.230 Q -   5BZQJ0013-1513/J0013-1513                                              
J0015-1812   3.760 -18.214 Q -   J0015-1812/0012-184/5BZQJ0015-1812                                     
J0016-0015   4.046  -0.253 - -   J0016-0015/4FGLJ0016.2-0016                                            
J0017+8135   4.285  81.586 Q -   J0017+8135/0014+813/5BZQJ0017+8135                                     
J0017-0512   4.399  -5.212 Q -   J0017-0512/4FGLJ0017.5-0514/CGRaBS_J0017-0512/5BZQJ0017-0512/J0017-0512
J0019+2021   4.908  20.363 B -   J0019+2021/4FGLJ0019.6+2022/5BZBJ0019+2021                             
J0019+2602   4.916  26.048 Q -   J0019+2602/0017+257/5BZQJ0019+2602                                     
J0019+7327   4.941  73.458 Q -   J0019+7327/4FGLJ0019.6+7327/5BZQJ0019+7327                             
J0022+0608   5.635   6.134 B -   J0022+0608/4FGLJ0022.5+0608/5BZBJ0022+0608                             
J0022+4525   5.528  45.426 Q -   J0022+4525/0019+451/5BZQJ0022+4525                                     
J0023+4456   5.898  44.943 U -   J0023+4456/4FGLJ0023.7+4457/5BZUJ0023+4456                             
J0024+2439   6.114  24.657 Q -   5BZQJ0024+2439/J0024+2439                                              
J0027+2241   6.814  22.700 Q -   J0027+2241/0024+224/5BZQJ0027+2241                                     
J0028+2408   7.143  24.136 B -   5BZBJ0028+2408/J0028+2408                                              
J0029+0554   7.441   5.911 Q -   J0029+0554/0027+056/5BZQJ0029+0554                                     
J0035-1305   8.949 -13.086 - -   J0035-1305                                                             
J0037+0808   9.384   8.137 - -   J0037+0808/0034+078                                                    
J0037+1109   9.358  11.164 - -   J0037+1109/0034+108                                                    
J0037+2141   9.348  21.698 B -   5BZBJ0037+2141/J0037+2141                                              
J0038+1856   9.620  18.938 Q -   5BZQJ0038+1856/J0038+1856                                              
J0038+4137   9.604  41.618 Q -   J0038+4137/0035+413/5BZQJ0038+4137                                     
J0038-0329   9.587  -3.500 Q -   J0038-0329/0035-037/5BZQJ0038-0329                                     
J0039+1411   9.915  14.199 B -   J0039+1411/0037+139/5BZBJ0039+1411                                     
J0040-0146  10.240  -1.776 Q -   J0040-0146/0038-020/5BZQJ0040-0146                                     
J0042+1009  10.685  10.164 Q -   J0042+1009/0040+098/5BZQJ0042+1009                                     
J0042+2320  10.519  23.334 Q -   J0042+2320/4FGLJ0042.2+2319/5BZQJ0042+2320                             
J0046+3900  11.698  39.013 Q -   5BZQJ0046+3900/J0046+3900                                              
J0047+2435  11.933  24.588 Q -   J0047+2435/0045+243/5BZQJ0047+2435                                     
J0048+3157  12.196  31.957 G -   J0048+3157/NGC0262/5BZGJ0048+3157                                      
J0049+0237  12.430   2.618 B -   J0049+0237/4FGLJ0049.7+0237/5BZBJ0049+0237                             
J0049+5128  12.408  51.470 Q -   J0049+5128/0046+511/5BZQJ0049+5128                                     
J0050-0452  12.590  -4.872 Q -   J0050-0452/4FGLJ0050.4-0452/PKS_0047-051/5BZQJ0050-0452                
J0050-0929  12.672  -9.485 B -   J0050-0929/4FGLJ0050.7-0929/5BZBJ0050-0929/J0050-0929                  
J0051-0650  12.784  -6.834 Q -   J0051-0650/4FGLJ0051.1-0648/5BZQJ0051-0650                             
J0052+4402  13.116  44.048 Q -   J0052+4402/0049+437/5BZQJ0052+4402                                     
J0056+1625  14.230  16.420 B -   J0056+1625/4FGLJ0056.8+1626/5BZBJ0056+1625                             
J0057+2218  14.389  22.311 - -   J0057+2218                                                             
J0057+3021  14.454  30.352 - -   J0057+3021/4FGLJ0057.7+3023                                            
J0058+0620  14.641   6.335 Q -   J0058+0620/0055+060/5BZQJ0058+0620                                     
J0100+3345  15.160  33.752 Q -   5BZQJ0100+3345/J0100+3345                                              
J0105+4819  16.458  48.318 - -   J0105+4819/0102+480                                                    
J0106+1300  16.639  13.001 - -   J0106+1300/0103+127                                                    
J0106+2539  16.546  25.658 G -   5BZGJ0106+2539/J0106+2539                                              
J0106+3402  16.501  34.034 U -   5BZUJ0106+3402/J0106+3402                                              
J0106-0315  16.677  -3.256 - -   J0106-0315                                                             
J0107+2611  16.950  26.186 Q -   5BZQJ0107+2611/J0107+2611                                              
J0108+0135  17.162   1.583 Q -   J0108+0135/4FGLJ0108.6+0134/5BZQJ0108+0135                             
J0110-0415  17.626  -4.254 - -   J0110-0415                                                             
J0110-0741  17.708  -7.695 Q -   J0110-0741/0108-079/5BZQJ0110-0741                                     
J0111+3906  17.905  39.108 U -   J0111+3906/0108+388/5BZUJ0111+3906                                     
J0111-1317  17.987 -13.284 Q -   J0111-1317/0109-135/5BZQJ0111-1317                                     
J0112+2244  18.024  22.744 B -   J0112+2244/4FGLJ0112.1+2245/S2_0109+22/5BZBJ0112+2244/J0112+2244       
J0112+3522  18.054  35.372 Q -   J0112+3522/0109+351/5BZQJ0112+3522                                     
J0113+0222  18.430   2.371 G -   J0113+0222/4FGLJ0113.7+0225/5BZGJ0113+0222                             
J0113+4948  18.363  49.807 Q -   J0113+4948/4FGLJ0113.4+4948/FGL_0113+4948/5BZQJ0113+4948               
J0115-0127  18.821  -1.451 Q -   J0115-0127/4FGLJ0115.1-0129/5BZQJ0115-0127                             
J0116+2422  19.159  24.382 - -   J0116+2422/0113+241                                                    
J0116-1136  19.052 -11.604 Q -   J0116-1136/4FGLJ0116.0-1136/PKS_0113-118/5BZQJ0116-1136                
J0117+1418  19.355  14.303 Q -   J0117+1418/0114+140/5BZQJ0117+1418                                     
J0121+0422  20.487   4.374 Q -   J0121+0422/0119+041/5BZQJ0121+0422                                     
J0121+1127  20.371  11.450 Q -   J0121+1127/0118+111/5BZQJ0121+1127                                     
J0121+1149  20.423  11.831 Q -   J0121+1149/0119+115/5BZQJ0121+1149                                     
J0122+2502  20.662  25.042 Q -   J0122+2502/0119+247/5BZQJ0122+2502                                     
J0123+2615  20.929  26.256 Q -   J0123+2615/0120+259/5BZQJ0123+2615                                     
J0124+2805  21.233  28.086 Q -   5BZQJ0124+2805/J0124+2805                                              
J0125-0005  21.370  -0.099 - -   J0125-0005/4FGLJ0125.7-0015                                            
J0126+2559  21.678  25.984 Q -   J0126+2559/0123+257/5BZQJ0126+2559                                     
J0127-0821  21.818  -8.358 B LSP 4FGLJ0127.2-0819/PMNJ0127-0821/5BZBJ0127-0821                          
J0128+4901  22.034  49.018 G -   J0128+4901/4FGLJ0127.9+4857/5BZGJ0128+4901                             
J0130+0842  22.615   8.713 Q -   J0130+0842/0127+084/5BZQJ0130+0842                                     
J0131+3834  22.861  38.578 Q -   J0131+3834/0128+383/5BZQJ0131+3834                                     
J0132+4325  23.184  43.426 - -   J0132+4325/4FGLJ0132.8+4324                                            
J0132-1654  23.181 -16.913 Q -   J0132-1654/4FGLJ0132.7-1654/5BZQJ0132-1654/J0132-1654                  
J0136+4751  24.244  47.858 Q -   J0136+4751/4FGLJ0137.0+4751/OC_457/5BZQJ0136+4751                      
J0137+3122  24.286  31.377 Q -   J0137+3122/0134+311/5BZQJ0137+3122                                     
J0140-1532  25.018 -15.549 Q -   J0140-1532/0137-158/5BZQJ0140-1532                                     
J0141-0202  25.391  -2.039 Q -   J0141-0202/0139-022/5BZQJ0141-0202                                     
J0141-0928  25.358  -9.479 B -   J0141-0928/4FGLJ0141.4-0928/PKS_0139-09/5BZBJ0141-0928/J0141-0928      
J0143+4129  25.763  41.489 Q -   J0143+4129/0140+412/5BZQJ0143+4129                                     
J0148+3854  27.102  38.901 Q -   J0148+3854/0145+386/5BZQJ0148+3854                                     
J0148+4215  27.186  42.255 Q -   5BZQJ0148+4215/J0148+4215                                              
J0149+0555  27.343   5.932 Q -   J0149+0555/0146+056/5BZQJ0149+0555                                     
J0149+1857  27.457  18.956 Q -   J0149+1857/0147+187/5BZQJ0149+1857                                     
J0151+2744  27.863  27.745 Q -   J0151+2744/0148+274/5BZQJ0151+2744                                     
J0151-1732  27.775 -17.546 - -   J0151-1732/0148-177                                                    
J0152+2207  28.075  22.119 Q -   J0152+2207/4FGLJ0152.2+2206/5BZQJ0152+2207                             
J0154+4743  28.735  47.724 Q -   J0154+4743/0151+474/5BZQJ0154+4743                                     
J0155+2230  28.996  22.503 Q -   J0155+2230/0153+222/5BZQJ0155+2230                                     
J0200-1356  30.243 -13.938 - -   J0200-1356                                                             
J0200-1542  30.213 -15.710 - -   J0200-1542/0158-159                                                    
J0202+3943  30.507  39.723 Q -   J0202+3943/0159+394/5BZQJ0202+3943                                     
J0202+4205  30.682  42.088 B -   J0202+4205/4FGLJ0202.7+4204/5BZBJ0202+4205                             
J0202-0559  30.529  -5.983 G -   5BZGJ0202-0559/J0202-0559                                              
J0202-1948  30.558 -19.805 Q -   5BZQJ0202-1948/J0202-1948                                              
J0203+1134  30.944  11.579 Q -   J0203+1134/0201+113/5BZQJ0203+1134                                     
J0203+7232  30.889  72.548 B -   J0203+7232/4FGLJ0203.6+7233/5BZBJ0203+7232                             
J0204+1514  31.210  15.236 U -   J0204+1514/4FGLJ0204.8+1513/5BZUJ0204+1514                             
J0204+4005  31.022  40.084 G -   5BZGJ0204+4005/J0204+4005                                              
J0204-1701  31.240 -17.022 Q -   J0204-1701/4FGLJ0205.0-1700/5BZQJ0204-1701/J0204-1701                  
J0205+3212  31.271  32.208 Q -   J0205+3212/4FGLJ0205.2+3212/5BZQJ0205+3212                             
J0205+3932  31.308  39.549 Q -   5BZQJ0205+3932/J0205+3932                                              
J0206-1150  31.609 -11.844 Q -   J0206-1150/4FGLJ0206.4-1151/5BZQJ0206-1150                             
J0209+1352  32.400  13.867 Q -   J0209+1352/0206+136/5BZQJ0209+1352                                     
J0209+7229  32.466  72.491 U -   J0209+7229/4FGLJ0209.9+7229/5BZUJ0209+7229                             
J0210-1444  32.597 -14.750 - LSP 4FGLJ0210.5-1445/PKS0207-149/J0210-1444                                
J0211+1051  32.805  10.860 B -   J0211+1051/4FGLJ0211.2+1051/CGRaBS_J0211+1051/5BZBJ0211+1051/J0211+1051
J0211-1558  32.957 -15.972 U -   5BZUJ0211-1558/J0211-1558                                              
J0213+1820  33.294  18.340 Q -   J0213+1820/0210+181/5BZQJ0213+1820                                     
J0213+8717  33.491  87.291 - -   J0213+8717                                                             
J0215-0222  33.925  -2.382 Q -   J0215-0222/0213-026/5BZQJ0215-0222                                     
J0217+0144  34.454   1.747 Q -   J0217+0144/4FGLJ0217.8+0144/5BZQJ0217+0144                             
J0217+0837  34.321   8.618 B -   J0217+0837/4FGLJ0217.2+0837/5BZBJ0217+0837                             
J0217+7349  34.378  73.826 Q -   J0217+7349/4FGLJ0217.4+7352/5BZQJ0217+7349                             
J0219+0120  34.779   1.350 Q -   J0219+0120/0216+011/5BZQJ0219+0120                                     
J0219+4727  34.847  47.461 - -   J0219+4727                                                             
J0219-1842  34.838 -18.711 B -   J0219-1842/0217-189/5BZBJ0219-1842                                     
J0220-1305  35.118 -13.089 Q -   J0220-1305/0218-133/5BZQJ0220-1305                                     
J0221+3556  35.273  35.937 U -   J0221+355B/4FGLJ0221.1+3556/B2_0218+35/5BZUJ0221+3556                  
J0222-1615  35.503 -16.255 Q -   J0222-1615/4FGLJ0222.0-1616/5BZQJ0222-1615                             
J0224+0659  36.118   6.990 Q -   J0224+0659/4FGLJ0224.2+0700/5BZQJ0224+0659                             
J0225+1846  36.269  18.780 Q -   J0225+1846/4FGLJ0224.9+1843/5BZQJ0225+1846                             
J0226-1843  36.698 -18.728 - -   J0226-1843/4FGLJ0226.3-1845                                            
J0230+4032  37.690  40.548 Q -   J0230+4032/4FGLJ0230.8+4032/5BZQJ0230+4032                             
J0231+1322  37.941  13.382 Q -   J0231+1322/4FGLJ0231.8+1322/5BZQJ0231+1322                             
J0237+0526  39.308   5.447 Q -   5BZQJ0237+0526/J0237+0526                                              
J0237+2848  39.468  28.802 Q -   J0237+2848/4FGLJ0237.8+2848/B2_0234+28/5BZQJ0237+2848/J0237+2848       
J0237+3022  39.341  30.383 - -   J0237+3022                                                             
J0238+1636  39.662  16.616 B -   J0238+1636/4FGLJ0238.6+1637/AO_0235+164/5BZBJ0238+1636                 
J0239+0416  39.964   4.273 Q -   J0239+0416/4FGLJ0239.7+0415/5BZQJ0239+0416                             
J0239-0234  39.939  -2.578 Q -   J0239-0234/0237-027/5BZQJ0239-0234                                     
J0240+1848  40.178  18.800 Q -   J0240+1848/0237+185/5BZQJ0240+1848                                     
J0240+4216  40.022  42.273 Q -   5BZQJ0240+4216/J0240+4216                                              
J0241-0815  40.270  -8.256 U -   J0241-0815/NGC1052/5BZUJ0241-0815                                      
J0242+1101  40.622  11.017 Q -   J0242+1101/4FGLJ0242.3+1102/5BZQJ0242+1101                             
J0242+1742  40.601  17.716 U -   J0242+1742/0239+175/5BZUJ0242+1742                                     
J0242+2653  40.587  26.894 Q -   5BZQJ0242+2653/J0242+2653                                              
J0243-0550  40.802  -5.849 Q -   J0243-0550/4FGLJ0243.2-0550/5BZQJ0243-0550                             
J0245-1107  41.354 -11.121 G -   J0245-1107/0242-113/5BZGJ0245-1107                                     
J0246-1236  41.744 -12.609 Q -   J0246-1236/0244-128/5BZQJ0246-1236                                     
J0249+0619  42.325   6.331 Q -   J0249+0619/0246+061/5BZQJ0249+0619                                     
J0251+3734  42.997  37.572 Q -   J0251+3734/0248+373/5BZQJ0251+3734                                     
J0251+4315  42.894  43.254 Q -   J0251+4315/0248+430/5BZQJ0251+4315                                     
J0251+7226  42.906  72.449 - -   J0251+7226/0246+722                                                    
J0254+2343  43.603  23.724 Q -   J0254+2343/0251+235/5BZQJ0254+2343                                     
J0254+3931  43.678  39.526 Q -   J0254+3931/0251+393/5BZQJ0254+3931                                     
J0256+1542  44.229  15.712 - -   J0256+1542                                                             
J0257+1847  44.440  18.785 G -   J0257+1847/0254+185/5BZGJ0257+1847                                     
J0257+7843  44.469  78.730 - -   J0257+7843/0251+785                                                    
J0257-1212  44.421 -12.200 Q -   J0257-1212/4FGLJ0257.9-1215/5BZQJ0257-1212                             
J0258+0541  44.711   5.686 Q -   J0258+0541/0256+054/5BZQJ0258+0541                                     
J0259-0018  44.869  -0.300 - -   J0259-0018                                                             
J0305+0523  46.451   5.392 - -   J0305+0523/0303+051                                                    
J0309+1029  47.265  10.488 Q -   J0309+1029/4FGLJ0309.0+1029/5BZQJ0309+1029                             
J0309-0559  47.347  -5.989 Q -   5BZQJ0309-0559/J0309-0559                                              
J0310+3814  47.708  38.248 Q -   J0310+3814/4FGLJ0310.9+3815/5BZQJ0310+3814                             
J0312+0133  48.182   1.555 Q -   J0312+0133/4FGLJ0312.8+0134/PKS_0310+013/5BZQJ0312+0133/J0312+0133     
J0313+4120  48.258  41.334 U -   J0313+4120/4FGLJ0312.9+4119/5BZUJ0313+4120                             
J0315-1656  48.865 -16.942 B -   J0315-1656/0313-171/5BZBJ0315-1656                                     
J0318-0029  49.560  -0.497 - -   J0318-0029                                                             
J0319+1901  49.964  19.025 G -   J0319+1901/0317+188/5BZGJ0319+1901                                     
J0319+4130  49.951  41.512 U -   J0319+4130/4FGLJ0319.8+4130/NGC_1275/5BZUJ0319+4130                    
J0319+6949  49.842  69.824 - -   J0319+6949/0314+696                                                    
J0319-1613  49.773 -16.230 Q -   J0319-1613/0316-164/5BZQJ0319-1613                                     
J0322+3948  50.716  39.801 - -   J0322+3948                                                             
J0323+0145  50.791   1.764 - -   J0323+0145/0320+015                                                    
J0325+2224  51.403  22.400 Q -   J0325+2224/4FGLJ0325.7+2225/5BZQJ0325+2224                             
J0327+0044  51.997   0.740 Q -   J0327+0044/0325+005/5BZQJ0327+0044                                     
J0329+3510  52.314  35.168 U -   J0329+3510/0326+349/5BZUJ0329+3510                                     
J0334+0800  53.722   8.004 Q -   J0334+0800/0332+078/5BZQJ0334+0800                                     
J0336-1302  54.146 -13.035 Q -   J0336-1302/0334-131/5BZQJ0336-1302                                     
J0338+3106  54.501  31.103 Q -   5BZQJ0338+3106/J0338+3106                                              
J0339-0146  54.879  -1.777 Q -   J0339-0146/4FGLJ0339.5-0146/PKS_0336-01/5BZQJ0339-0146                 
J0341+3352  55.292  33.873 Q -   5BZQJ0341+3352/J0341+3352                                              
J0343+3622  55.871  36.370 Q -   J0343+3622/4FGLJ0343.4+3621/5BZQJ0343+3622                             
J0345+1453  56.277  14.897 Q -   J0345+1453/0342+147/5BZQJ0345+1453                                     
J0348-1610  57.164 -16.172 B -   J0348-1610/4FGLJ0348.6-1609/5BZBJ0348-1610                             
J0351-1153  57.796 -11.890 Q -   J0351-1153/0348-120/5BZQJ0351-1153                                     
J0357+0542  59.442   5.709 Q -   J0357+0542/0355+055/5BZQJ0357+0542                                     
J0357+2319  59.340  23.332 U -   J0357+2319/4FGLJ0357.2+2320/5BZUJ0357+2319                             
J0359+2758  59.866  27.973 - -   J0359+2758                                                             
J0359+3220  59.937  32.346 Q -   J0359+3220/0356+322/5BZQJ0359+3220                                     
J0400+0550  60.049   5.845 Q -   J0400+0550/0357+057/5BZQJ0400+0550                                     
J0401+0413  60.333   4.226 - -   J0401+0413/4FGLJ0401.3+0412                                            
J0401+2110  60.438  21.175 Q -   J0401+2110/4FGLJ0401.7+2112/5BZQJ0401+2110                             
J0401-1606  60.278 -16.111 G -   J0401-1606/0358-162/5BZGJ0401-1606                                     
J0403+2600  60.773  26.000 Q -   J0403+2600/4FGLJ0403.3+2601/5BZQJ0403+2600                             
J0405-0739  61.254  -7.656 Q -   5BZQJ0405-0739/J0405-0739                                              
J0406+0637  61.643   6.621 Q -   J0406+0637/0403+064/5BZQJ0406+0637                                     
J0407+0742  61.871   7.702 B -   J0407+0742/4FGLJ0407.5+0741/5BZBJ0407+0742                             
J0408-0122  62.082  -1.375 - -   J0408-0122                                                             
J0409+1217  62.342  12.294 B -   J0409+1217/0406+121/5BZBJ0409+1217                                     
J0409-1238  62.274 -12.647 Q -   J0409-1238/0406-127/5BZQJ0409-1238                                     
J0412+0010  63.139   0.180 Q -   5BZQJ0412+0010/J0412+0010                                              
J0412+0438  63.159   4.635 Q -   J0412+0438/0409+045/5BZQJ0412+0438                                     
J0412+1856  63.191  18.944 - -   J0412+1856/0409+188                                                    
J0414+3418  63.655  34.314 - -   J0414+3418/0411+341                                                    
J0416-1851  64.152 -18.852 Q -   J0416-1851/4FGLJ0416.5-1852/5BZQJ0416-1851                             
J0422+0219  65.718   2.324 Q -   J0422+0219/4FGLJ0422.8+0225/5BZQJ0422+0219                             
J0423-0120  65.816  -1.343 Q -   J0423-0120/4FGLJ0423.3-0120/PKS_0420-01/5BZQJ0423-0120/J0423-0120      
J0424+0805  66.240   8.088 Q -   J0424+0805/0422+079/5BZQJ0424+0805                                     
J0426+2327  66.732  23.461 - -   J0426+2327/0423+233                                                    
J0426+2350  66.733  23.841 - -   J0426+2350                                                             
J0428+1732  67.148  17.540 Q -   J0428+1732/0425+174/5BZQJ0428+1732                                     
J0428+3259  67.024  32.998 Q -   J0428+3259/0424+328/5BZQJ0428+3259                                     
J0432-1614  68.121 -16.235 - -   J0432-1614/0430-163                                                    
J0433+0521  68.296   5.354 U -   J0433+0521/4FGLJ0433.0+0522/3C_120/5BZUJ0433+0521                      
J0433+2905  68.408  29.099 B -   J0433+2905/4FGLJ0433.6+2905/5BZBJ0433+2905/J0433+2905                  
J0434-1442  68.579 -14.715 Q -   J0434-1442/0432-148/5BZQJ0434-1442                                     
J0435+2923  68.993  29.393 Q -   5BZQJ0435+2923/J0435+2923                                              
J0437-1844  69.256 -18.747 Q -   J0437-1844/0434-188/5BZQJ0437-1844                                     
J0438+3004  69.521  30.079 Q -   J0438+3004/0434+299/5BZQJ0438+3004                                     
J0438-1251  69.646 -12.851 Q -   J0438-1251/4FGLJ0438.4-1254/5BZQJ0438-1251                             
J0439+0520  69.759   5.345 G -   J0439+0520/0436+052/5BZGJ0439+0520                                     
J0439+3045  69.824  30.752 - -   J0439+3045/0436+306                                                    
J0442-0017  70.661  -0.295 - -   J0442-0017/4FGLJ0442.6-0017/J0442-0017                                 
J0449+1121  72.282  11.358 Q -   J0449+1121/4FGLJ0449.1+1121/5BZQJ0449+1121                             
J0449+6332  72.347  63.536 Q -   J0449+6332/4FGLJ0449.2+6329/5BZQJ0449+6332                             
J0449-1814  72.318 -18.246 - -   J0449-1814                                                             
J0452+1236  73.178  12.607 Q -   5BZQJ0452+1236/J0452+1236                                              
J0455+0655  73.836   6.927 - -   J0455+0655                                                             
J0456+0400  74.197   4.015 Q -   J0456+0400/0454+039/5BZQJ0456+0400                                     
J0457+0645  74.282   6.752 Q -   J0457+0645/4FGLJ0457.0+0646/4C_06.21/5BZQJ0457+0645                    
J0457-1819  74.476 -18.321 Q -   5BZQJ0457-1819/J0457-1819                                              
J0501+1356  75.439  13.935 - -   J0501+1356/0458+138                                                    
J0501+7128  75.441  71.476 - -   J0501+7128/0456+714                                                    
J0501-0159  75.303  -1.987 Q -   J0501-0159/4FGLJ0501.2-0158/5BZQJ0501-0159                             
J0502+1338  75.638  13.636 B -   J0502+1338/4FGLJ0502.5+1340/5BZBJ0502+1338                             
J0503+6600  75.985  66.009 Q -   5BZQJ0503+6600/J0503+6600                                              
J0505+0459  76.347   4.995 Q -   J0505+0459/4FGLJ0505.3+0459/PKS_0502+049/5BZQJ0505+0459                
J0508+8432  77.176  84.535 B -   J0508+8432/4FGLJ0509.6+8425/5BZBJ0508+8432                             
J0509+0541  77.358   5.693 B -   J0509+0541/4FGLJ0509.4+0542/TXS_0506+056/5BZBJ0509+0541/J0509+0541     
J0510+1800  77.510  18.012 Q -   J0510+1800/4FGLJ0510.0+1800/PKS_0507+17/5BZQJ0510+1800                 
J0511+1357  77.910  13.955 Q -   J0511+1357/0508+138/5BZQJ0511+1357                                     
J0517+0648  79.464   6.801 Q -   J0517+0648/0515+067/5BZQJ0517+0648                                     
J0521-1737  80.348 -17.625 Q -   J0521-1737/4FGLJ0521.3-1734/5BZQJ0521-1737                             
J0522-0725  80.597  -7.420 Q -   5BZQJ0522-0725/J0522-0725                                              
J0527+0106  81.818   1.100 - -   J0527+0106                                                             
J0527+0331  81.886   3.525 B -   J0527+0331/0524+034/5BZBJ0527+0331                                     
J0529-0519  82.473  -5.328 Q -   J0529-0519/4FGLJ0529.4-0521/5BZQJ0529-0519                             
J0530+1331  82.735  13.532 Q -   J0530+1331/4FGLJ0530.9+1332/5BZQJ0530+1331                             
J0532+0732  83.162   7.545 Q -   J0532+0732/4FGLJ0532.6+0732/5BZQJ0532+0732/J0532+0732                  
J0538+5107  84.728  51.123 - -   J0538+5107/0534+510                                                    
J0541+5312  85.317  53.207 Q -   J0541+5312/0537+531/5BZQJ0541+5312                                     
J0541-0541  85.409  -5.697 Q -   J0541-0541/4FGLJ0541.6-0541/5BZQJ0541-0541                             
J0542-0913  85.733  -9.225 - -   J0542-0913/4FGLJ0542.9-0913                                            
J0551-1909  87.980 -19.156 Q -   5BZQJ0551-1909/J0551-1909                                              
J0552+0313  88.209   3.224 - -   J0552+0313/4FGLJ0552.8+0313                                            
J0554+6857  88.503  68.965 Q -   J0554+6857/0548+689/5BZQJ0554+6857                                     
J0558-1317  89.511 -13.295 Q -   J0558-1317/0555-132/5BZQJ0558-1317                                     
J0559+5804  89.806  58.068 Q -   J0559+5804/0554+580/5BZQJ0559+5804                                     
J0559-1817  89.943 -18.297 - -   J0559-1817/0557-182                                                    
J0606-0724  91.681  -7.408 Q -   J0606-0724/0604-074/5BZQJ0606-0724                                     
J0607+4739  91.847  47.663 B -   J0607+4739/4FGLJ0607.4+4739/5BZBJ0607+4739/J0607+4739                  
J0607+6720  91.969  67.349 Q -   J0607+6720/4FGLJ0608.0+6721/5BZQJ0607+6720                             
J0607-0834  91.999  -8.581 Q -   J0607-0834/4FGLJ0608.0-0835/PKS_0605-08/5BZQJ0607-0834                 
J0609-1542  92.421 -15.711 Q -   J0609-1542/0607-157/5BZQJ0609-1542                                     
J0610-1847  92.575 -18.794 B -   J0610-1847/4FGLJ0610.1-1848/5BZBJ0610-1847                             
J0612+4122  93.213  41.377 B -   J0612+4122/4FGLJ0612.8+4122/5BZBJ0612+4122/J0612+4122                  
J0616-1041  94.174 -10.686 - -   J0616-1041/4FGLJ0616.7-1049                                            
J0617+7816  94.487  78.269 Q -   J0617+7816/0610+782/5BZQJ0617+7816                                     
J0618+4620  94.534  46.338 Q -   J0618+4620/0614+463/5BZQJ0618+4620                                     
J0619-1140  94.767 -11.682 U -   J0619-1140/0616-116/5BZUJ0619-1140                                     
J0623+3830  95.871  38.514 - -   J0623+3830/0620+385                                                    
J0624+3856  96.079  38.947 Q -   J0624+3856/0620+389/5BZQJ0624+3856                                     
J0625+4440  96.326  44.667 B -   J0625+4440/4FGLJ0625.3+4439/5BZBJ0625+4440                             
J0626+8202  96.513  82.040 - -   J0626+8202/0615+820                                                    
J0629-1959  97.349 -19.989 B -   J0629-1959/4FGLJ0629.3-1959/5BZBJ0629-1959                             
J0630-1323  97.725 -13.393 Q -   J0630-1323/0628-133/5BZQJ0630-1323                                     
J0631-1410  97.834 -14.176 Q -   J0631-1410/0629-141/5BZQJ0631-1410                                     
J0632+3200  98.128  32.015 Q -   J0632+3200/0629+320/5BZQJ0632+3200                                     
J0637+3322  99.483  33.368 - -   J0637+3322                                                             
J0638+5933  99.512  59.556 - -   J0638+5933/0633+595                                                    
J0639+7324  99.842  73.416 Q -   J0639+7324/4FGLJ0638.6+7320/5BZQJ0639+7324                             
J0642+3509 100.742  35.155 - -   J0642+3509                                                             
J0642+6758 100.518  67.977 Q -   J0642+6758/0636+680/5BZQJ0642+6758                                     
J0642+8811 100.526  88.199 - -   J0642+8811/0603+882                                                    
J0644+3914 101.224  39.247 Q -   J0644+3914/0641+392/5BZQJ0644+3914                                     
J0646+4451 101.633  44.855 Q -   J0646+4451/0642+449/5BZQJ0646+4451                                     
J0650+5616 102.701  56.276 Q -   J0650+5616/0646+563/5BZQJ0650+5616                                     
J0650+6001 102.630  60.029 Q -   J0650+6001/0646+600/5BZQJ0650+6001                                     
J0653+3705 103.493  37.095 Q -   J0653+3705/0650+371/5BZQJ0653+3705                                     
J0654+4514 103.599  45.240 Q -   J0654+4514/4FGLJ0654.4+4514/5BZQJ0654+4514                             
J0654+5042 103.592  50.707 Q -   J0654+5042/4FGLJ0654.3+5042/5BZQJ0654+5042/J0654+5042                  
J0655+4100 103.792  41.003 - -   J0655+4100/0651+410                                                    
J0657+2423 104.274  24.399 Q -   J0657+2423/0654+244/5BZQJ0657+2423                                     
J0702+2644 105.632  26.736 - -   J0702+2644/0659+268                                                    
J0702+8549 105.637  85.831 Q -   J0702+8549/0645+858/5BZQJ0702+8549                                     
J0712+5033 108.182  50.556 B -   J0712+5033/4FGLJ0712.7+5033/5BZBJ0712+5033                             
J0717+4538 109.466  45.634 Q -   J0717+4538/4FGLJ0718.0+4536/5BZQJ0717+4538                             
J0720+4737 110.090  47.629 - -   J0720+4737/0716+477                                                    
J0721+7120 110.473  71.343 B -   J0721+7120/4FGLJ0721.9+7120/S5_0716+714/5BZBJ0721+7120                 
J0722+3722 110.505  37.375 Q -   5BZQJ0722+3722/J0722+3722                                              
J0725+1425 111.320  14.420 Q -   J0725+1425/4FGLJ0725.2+1425/5BZQJ0725+1425/J0725+1425                  
J0726+0636 111.652   6.612 Q -   5BZQJ0726+0636/J0726+0636                                              
J0726+2153 111.559  21.889 Q -   J0726+2153/0723+219/5BZQJ0726+2153                                     
J0726+7911 111.549  79.192 - -   J0726+7911/0718+793                                                    
J0728+2153 112.086  21.885 - -   J0728+2153/0725+219                                                    
J0728+5701 112.207  57.023 Q -   J0728+5701/4FGLJ0729.1+5703/5BZQJ0728+5701                             
J0730+4049 112.714  40.831 Q -   J0730+4049/0727+409/5BZQJ0730+4049                                     
J0731+2451 112.891  24.866 Q -   J0731+2451/0728+249/5BZQJ0731+2451                                     
J0732+2548 113.234  25.811 Q -   J0732+2548/0729+259/5BZQJ0732+2548                                     
J0733+0456 113.489   4.937 Q -   J0733+0456/4FGLJ0733.8+0455/5BZQJ0733+0456                             
J0733+5022 113.469  50.369 Q -   J0733+5022/4FGLJ0734.0+5021/5BZQJ0733+5022                             
J0735+4750 113.760  47.836 Q -   J0735+4750/0731+479/5BZQJ0735+4750                                     
J0736+2604 114.242  26.081 Q -   J0736+2604/0733+261/5BZQJ0736+2604                                     
J0738+1742 114.531  17.705 B -   J0738+1742/4FGLJ0738.1+1742/PKS_0735+178/5BZBJ0738+1742/J0738+1742     
J0739+0137 114.825   1.618 Q -   J0739+0137/4FGLJ0739.2+0137/PKS_0736+017/5BZQJ0739+0137/J0739+0137     
J0740+2852 115.140  28.880 Q -   5BZQJ0740+2852/J0740+2852                                              
J0741+3112 115.295  31.200 Q -   J0741+3112/0738+313/5BZQJ0741+3112                                     
J0742+4900 115.511  49.004 Q -   J0742+4900/4FGLJ0742.1+4902/5BZQJ0742+4900                             
J0743+1714 115.771  17.240 B -   J0743+1714/4FGLJ0743.1+1713/5BZBJ0743+1714                             
J0745+1011 116.388  10.187 Q -   J0745+1011/0742+103/5BZQJ0745+1011                                     
J0745+3313 116.497  33.226 Q -   5BZQJ0745+3313/J0745+3313                                              
J0745-0044 116.475  -0.738 - -   J0745-0044/4FGLJ0746.0-0039                                            
J0746+2734 116.668  27.583 - -   J0746+2734/4FGLJ0746.5+2730                                            
J0747+7639 116.811  76.655 B -   J0747+7639/0740+767/5BZBJ0747+7639                                     
J0748+2400 117.150  24.007 Q -   J0748+2400/4FGLJ0748.6+2400/5BZQJ0748+2400                             
J0749+7420 117.344  74.345 Q -   J0749+7420/0743+744/5BZQJ0749+7420                                     
J0750+1021 117.637  10.357 Q -   J0750+1021/0747+104/5BZQJ0750+1021                                     
J0750+1231 117.717  12.518 Q -   J0750+1231/4FGLJ0750.8+1229/PKS_0748+126/5BZQJ0750+1231/J0750+1231     
J0750+1823 117.501  18.386 Q -   J0750+1823/4FGLJ0749.9+1823/5BZQJ0750+1823                             
J0750+4814 117.585  48.248 Q -   J0750+4814/0746+483/5BZQJ0750+4814                                     
J0751+3313 117.974  33.222 Q -   J0751+3313/4FGLJ0752.2+3313/B2_0748+33/5BZQJ0751+3313                  
J0752+3730 118.170  37.507 Q -   J0752+3730/0749+376/5BZQJ0752+3730                                     
J0753+5352 118.256  53.883 B -   J0753+5352/4FGLJ0753.0+5353/4C_54.15/5BZBJ0753+5352                    
J0754+3033 118.704  30.565 Q -   5BZQJ0754+3033/J0754+3033                                              
J0756+6347 119.228  63.800 - -   J0756+6347/0752+639                                                    
J0757+0956 119.278   9.943 B -   J0757+0956/4FGLJ0757.1+0956/OI_090.4/5BZBJ0757+0956/J0757+0956         
J0802+1809 120.700  18.164 Q -   J0802+1809/0759+183/5BZQJ0802+1809                                     
J0805+6144 121.326  61.740 Q -   J0805+6144/4FGLJ0805.4+6147/5BZQJ0805+6144                             
J0805-0111 121.304  -1.187 - -   J0805-0111/4FGLJ0805.2-0110                                            
J0806+4504 121.639  45.076 Q -   J0806+4504/4FGLJ0806.5+4503/5BZQJ0806+4504                             
J0807+5117 121.754  51.294 Q -   J0807+5117/0803+514/5BZQJ0807+5117                                     
J0808+4052 122.236  40.879 Q -   J0808+4052/4FGLJ0809.3+4053/5BZQJ0808+4052                             
J0808+4950 122.165  49.843 Q -   J0808+4950/4FGLJ0808.5+4950/5BZQJ0808+4950                             
J0808+7315 122.069  73.253 Q -   J0808+7315/0802+733/5BZQJ0808+7315                                     
J0808-0751 122.065  -7.853 Q -   J0808-0751/4FGLJ0808.2-0751/5BZQJ0808-0751/J0808-0751                  
J0809+5341 122.424  53.690 Q -   J0809+5341/4FGLJ0809.5+5341/5BZQJ0809+5341                             
J0810+4134 122.746  41.567 Q -   J0810+4134/0807+417/5BZQJ0810+4134                                     
J0811+0146 122.861   1.781 B -   J0811+0146/4FGLJ0811.4+0146/5BZBJ0811+0146                             
J0811+4533 122.787  45.564 Q -   5BZQJ0811+4533/J0811+4533                                              
J0813+2542 123.266  25.703 Q -   J0813+2542/0810+258/5BZQJ0813+2542                                     
J0814+6431 123.663  64.523 B -   J0814+6431/4FGLJ0814.6+6430/5BZBJ0814+6431/J0814+6431                  
J0815+3635 123.858  36.588 Q -   J0815+3635/4FGLJ0815.6+3641/5BZQJ0815+3635                             
J0817+3227 124.369  32.451 - -   J0817+3227/0814+326                                                    
J0817-0933 124.457  -9.558 B -   J0817-0933/4FGLJ0817.8-0934/5BZBJ0817-0933                             
J0818+4222 124.567  42.379 B -   J0818+4222/4FGLJ0818.2+4222/5BZBJ0818+4222/J0818+4222                  
J0818+4754 124.594  47.910 - -   J0818+4754                                                             
J0819+3226 124.760  32.444 Q -   J0819+3226/4FGLJ0818.8+3229/5BZQJ0819+3226                             
J0823+2928 125.921  29.474 Q -   J0823+2928/0820+296/5BZQJ0823+2928                                     
J0824+3916 126.231  39.278 Q -   J0824+3916/4FGLJ0824.9+3915/5BZQJ0824+3916                             
J0824+5552 126.197  55.879 Q -   J0824+5552/4FGLJ0824.7+5552/5BZQJ0824+5552/J0824+5552                  
J0824-1527 126.215 -15.463 Q -   J0824-1527/0822-152/5BZQJ0824-1527                                     
J0824-1827 126.017 -18.461 - -   J0824-1827/0821-182                                                    
J0825+0309 126.460   3.157 B -   J0825+0309/4FGLJ0825.8+0309/PKS_0823+033/5BZBJ0825+0309                
J0825+1332 126.300  13.542 Q -   J0825+1332/0822+137/5BZQJ0825+1332                                     
J0825+6157 126.411  61.958 Q -   J0825+6157/0821+621/5BZQJ0825+6157                                     
J0827+3525 126.911  35.418 Q -   J0827+3525/0824+355/5BZQJ0827+3525                                     
J0830+2410 127.717  24.183 Q -   J0830+2410/4FGLJ0830.8+2410/OJ_248/5BZQJ0830+2410/J0830+2410           
J0831+0429 127.954   4.494 B -   J0831+0429/4FGLJ0831.8+0429/PKS_0829+046/5BZBJ0831+0429/J0831+0429     
J0831+0847 127.980   8.795 Q -   5BZQJ0831+0847/J0831+0847                                              
J0833+0350 128.329   3.842 Q -   J0833+0350/0830+040/5BZQJ0833+0350                                     
J0833+4224 128.475  42.401 Q -   J0833+4224/4FGLJ0833.9+4223/B3_0830+425/5BZQJ0833+4224                 
J0834+6019 128.573  60.330 Q -   J0834+6019/0830+605/5BZQJ0834+6019                                     
J0835+6835 128.948  68.587 Q -   5BZQJ0835+6835/J0835+6835                                              
J0836+0052 129.066   0.883 Q -   J0836+0053/0833+010/5BZQJ0836+0053/J0836+0052                          
J0836+2728 129.095  27.481 Q -   J0836+2728/0833+276/5BZQJ0836+2728                                     
J0837+2454 129.418  24.906 Q -   J0837+2454/0834+250/5BZQJ0837+2454                                     
J0837+5825 129.343  58.417 Q -   J0837+5825/0833+585/5BZQJ0837+5825                                     
J0839+0104 129.957   1.074 Q -   J0839+0104/4FGLJ0839.8+0105/5BZQJ0839+0104                             
J0839+0319 129.955   3.332 B -   J0839+0319/0837+035/5BZBJ0839+0319                                     
J0842+1835 130.521  18.595 Q -   J0842+1835/0839+187/5BZQJ0842+1835                                     
J0847-0703 131.986  -7.055 B -   J0847-0703/4FGLJ0847.9-0702/5BZBJ0847-0703                             
J0849+5108 132.492  51.141 U -   J0849+5108/4FGLJ0850.0+5108/5BZUJ0849+5108                             
J0850-1213 132.540 -12.227 Q -   J0850-1213/4FGLJ0850.1-1212/CGRaBS_J0850-1213/5BZQJ0850-1213/J0850-1213
J0851+0845 132.868   8.754 - -   J0851+0845                                                             
J0853-0150 133.256  -1.847 Q -   5BZQJ0853-0150/J0853-0150                                              
J0854+2006 133.704  20.108 B -   J0854+2006/4FGLJ0854.8+2006/OJ_287/5BZBJ0854+2006/J0854+2006           
J0854+5757 133.675  57.958 Q -   J0854+5757/0850+581/5BZQJ0854+5757                                     
J0856+1739 134.236  17.663 Q -   5BZQJ0856+1739/J0856+1739                                              
J0856+2111 134.238  21.195 Q -   J0856+2111/0854+213/5BZQJ0856+2111                                     
J0856-1105 134.174 -11.087 B -   J0856-1105/4FGLJ0856.6-1105/5BZBJ0856-1105/J0856-1105                  
J0900+4108 135.089  41.140 Q -   J0900+4108/0857+413/5BZQJ0900+4108                                     
J0900-1242 135.166 -12.709 - ISP 4FGLJ0900.7-1243/TXS0858-125/J0900-1242                                
J0901+0448 135.299   4.816 Q -   J0901+0448/0858+050/5BZQJ0901+0448                                     
J0902+4310 135.629  43.171 Q -   J0902+4310/0859+433/5BZQJ0902+4310                                     
J0902+5402 135.580  54.049 Q -   5BZQJ0902+5402/J0902+5402                                              
J0903+6757 135.972  67.956 Q -   J0903+6757/0859+681/5BZQJ0903+6757                                     
J0903-1721 135.750 -17.351 Q -   J0903-1721/0900-171/5BZQJ0903-1721                                     
J0905+2849 136.424  28.825 Q -   J0905+2849/0902+290/5BZQJ0905+2849                                     
J0906+6930 136.628  69.509 Q -   5BZQJ0906+6930/J0906+6930                                              
J0908+1609 137.233  16.165 B -   J0908+1609/0906+163/5BZBJ0908+1609                                     
J0909+0121 137.292   1.360 Q -   J0909+0121/4FGLJ0909.1+0121/5BZQJ0909+0121/J0909+0121                  
J0909+0200 137.416   2.001 B -   J0909+0200/4FGLJ0909.6+0159/5BZBJ0909+0200                             
J0910+2248 137.676  22.810 Q -   J0910+2248/4FGLJ0910.6+2247/5BZQJ0910+2248                             
J0914+0245 138.660   2.760 - -   J0914+0245                                                             
J0917-1345 139.412 -13.762 - -   J0917-1345/0915-135                                                    
J0919+3324 139.787  33.412 B -   5BZBJ0919+3324/J0919+3324                                              
J0920+4441 140.244  44.698 Q -   J0920+4441/4FGLJ0920.9+4441/5BZQJ0920+4441/J0920+4441                  
J0921+6215 140.401  62.264 Q -   J0921+6215/4FGLJ0921.6+6216/5BZQJ0921+6215                             
J0922-0529 140.599  -5.485 Q -   J0922-0529/4FGLJ0922.4-0528/5BZQJ0922-0529                             
J0923+3849 140.810  38.828 - -   J0923+3849/4FGLJ0923.5+3852                                            
J0923+4125 140.880  41.424 U -   J0923+4125/4FGLJ0923.5+4125/5BZUJ0923+4125                             
J0925+1658 141.458  16.970 Q -   5BZQJ0925+1658/J0925+1658                                              
J0926+4029 141.502  40.497 Q -   J0926+4029/0922+407/5BZQJ0926+4029                                     
J0927+3902 141.763  39.039 Q -   J0927+3902/4C39.25/5BZQJ0927+3902                                      
J0928+4446 142.101  44.768 Q -   J0928+4446/0925+449/5BZQJ0928+4446                                     
J0929+5013 142.314  50.227 B -   J0929+5013/4FGLJ0929.3+5014/5BZBJ0929+5013                             
J0929+8612 142.429  86.206 B -   J0929+8612/4FGLJ0930.3+8612/5BZBJ0929+8612                             
J0930+7420 142.724  74.335 - -   J0930+7420/0925+745                                                    
J0932+5306 143.171  53.109 Q -   J0932+5306/4FGLJ0932.6+5306/5BZQJ0932+5306                             
J0933-0819 143.321  -8.320 Q -   J0933-0819/0930-080/5BZQJ0933-0819                                     
J0933-1139 143.394 -11.657 - -   J0933-1139/0931-114                                                    
J0934+3926 143.528  39.442 B LSP 4FGLJ0934.3+3926/GB6J0934+3926/5BZBJ0934+3926                          
J0935-1939 143.815 -19.652 - -   J0935-1939                                                             
J0936-0535 144.153  -5.598 - -   J0936-0535/0934-053                                                    
J0937+5008 144.301  50.148 Q -   J0937+5008/4FGLJ0937.1+5008/5BZQJ0937+5008                             
J0938-0708 144.734  -7.134 Q -   J0938-0708/0936-069/5BZQJ0938-0708                                     
J0939+4141 144.957  41.698 Q -   J0939+4141/0936+419/5BZQJ0939+4141                                     
J0940+2603 145.061  26.058 B -   J0940+2603/0937+262/5BZBJ0940+2603                                     
J0941+2728 145.450  27.477 Q -   5BZQJ0941+2728/J0941+2728                                              
J0941-1335 145.261 -13.598 Q -   J0941-1335/4FGLJ0940.9-1335/5BZQJ0941-1335                             
J0942+6403 145.516  64.053 Q -   5BZQJ0942+6403/J0942+6403                                              
J0942-0759 145.589  -7.998 B -   J0942-0759/4FGLJ0942.3-0800/5BZBJ0942-0759                             
J0943+1702 145.822  17.039 Q -   J0943+1702/0940+172/5BZQJ0943+1702                                     
J0943+3614 145.830  36.248 - -   J0943+3614/0940+364                                                    
J0945+4636 146.425  46.614 Q -   J0945+4636/4FGLJ0945.5+4635/5BZQJ0945+4636                             
J0948+0022 147.239   0.374 Q -   J0948+0022/4FGLJ0948.9+0022/5BZQJ0948+0022                             
J0948+4039 147.231  40.662 Q -   J0948+4039/4FGLJ0949.0+4038/5BZQJ0948+4039                             
J0952+3512 148.133  35.215 Q -   J0952+3512/0949+354/5BZQJ0952+3512                                     
J0952+5048 148.114  50.814 Q -   5BZQJ0952+5048/J0952+5048                                              
J0953+3225 148.366  32.431 Q -   J0953+3225/0950+326/5BZQJ0953+3225                                     
J0954+2639 148.666  26.657 - -   J0954+2639/0951+268                                                    
J0956+2515 149.208  25.254 Q -   J0956+2515/4FGLJ0956.7+2516/5BZQJ0956+2515                             
J0957-0156 149.363  -1.948 Q -   5BZQJ0957-0156/J0957-0156                                              
J0957-1350 149.326 -13.834 Q -   J0957-1350/4FGLJ0957.3-1348/5BZQJ0957-1350                             
J0958+4725 149.582  47.419 Q -   J0958+4725/4FGLJ0958.0+4728/5BZQJ0958+4725                             
J0958+5039 149.658  50.666 Q -   J0958+5039/4FGLJ0958.4+5042/5BZQJ0958+5039                             
J0958+6533 149.697  65.565 B -   J0958+6533/4FGLJ0958.7+6534/S4_0954+65/5BZBJ0958+6533                  
J1001+1015 150.491  10.264 Q -   J1001+1015/0959+105/5BZQJ1001+1015                                     
J1001+2911 150.293  29.194 B -   J1001+2911/4FGLJ1001.1+2911/5BZBJ1001+2911/J1001+2911                  
J1001+3424 150.300  34.414 Q -   J1001+3424/0958+346/5BZQJ1001+3424                                     
J1002+1216 150.720  12.271 Q -   J1002+1216/1000+125/5BZQJ1002+1216                                     
J1007+1356 151.923  13.942 Q -   J1007+1356/1004+141/5BZQJ1007+1356                                     
J1007-0207 151.768  -2.120 Q -   J1007-0207/1004-018/5BZQJ1007-0207                                     
J1008+0621 152.003   6.356 B -   J1008+0621/4FGLJ1008.0+0620/5BZBJ1008+0621                             
J1010+3330 152.716  33.505 Q -   J1010+3330/1007+337/5BZQJ1010+3330                                     
J1010+8250 152.566  82.837 Q -   J1010+8250/1003+830/5BZQJ1010+8250                                     
J1012+2312 153.068  23.204 Q -   J1012+2312/1009+234/5BZQJ1012+2312                                     
J1013+2449 153.473  24.821 Q -   J1013+2449/1011+250/5BZQJ1013+2449                                     
J1013+3445 153.457  34.764 Q -   J1013+3445/4FGLJ1013.7+3444/5BZQJ1013+3445                             
J1014+2301 153.696  23.021 Q -   J1014+2301/4FGLJ1014.8+2257/5BZQJ1014+2301                             
J1015+1227 153.933  12.452 B -   J1015+1227/1013+127/5BZBJ1015+1227                                     
J1015+4926 153.767  49.434 B HSP 4FGLJ1015.0+4926/1H1013+498/1ES_1011+496/5BZBJ1015+4926/J1015+4926     
J1015+6728 153.908  67.479 - -   J1015+6728                                                             
J1016+2037 154.185  20.630 Q -   J1016+2037/1013+208/5BZQJ1016+2037                                     
J1017+6116 154.358  61.274 Q -   J1017+6116/1014+615/5BZQJ1017+6116                                     
J1018+0530 154.616   5.508 Q -   J1018+0530/4FGLJ1018.4+0528/5BZQJ1018+0530                             
J1018+3542 154.546  35.711 Q -   J1018+3542/4FGLJ1018.4+3540/5BZQJ1018+3542                             
J1019+6320 154.962  63.334 B -   J1019+6320/4FGLJ1019.7+6321/5BZBJ1019+6320                             
J1021+3437 155.323  34.623 Q -   J1021+3437/1018+348/5BZQJ1021+3437                                     
J1022+4239 155.555  42.657 Q -   J1022+4239/1019+429/5BZQJ1022+4239                                     
J1023+2856 155.850  28.948 Q LSP 4FGLJ1023.2+2859/TXS1020+292/5BZQJ1023+2856                            
J1023+3948 155.798  39.804 Q -   J1023+3948/4FGLJ1023.1+3949/5BZQJ1023+3948                             
J1024+1912 156.187  19.206 Q -   J1024+1912/1022+194/5BZQJ1024+1912                                     
J1025+1253 156.485  12.897 Q -   J1025+1253/1023+131/5BZQJ1025+1253                                     
J1025-0509 156.439  -5.165 Q -   5BZQJ1025-0509/J1025-0509                                              
J1028+0255 157.085   2.923 Q -   J1028+0255/4FGLJ1027.9+0252/5BZQJ1028+0255                             
J1029-1852 157.388 -18.881 Q -   J1029-1852/1027-186/5BZQJ1029-1852                                     
J1033+0711 158.392   7.191 U -   J1033+071A/1030+074/5BZUJ1033+0711                                     
J1033+3935 158.342  39.598 Q -   J1033+3935/1030+398/5BZQJ1033+3935                                     
J1033+4116 158.265  41.268 Q -   J1033+4116/4FGLJ1033.1+4115/5BZQJ1033+4116                             
J1033+6051 158.464  60.852 Q -   J1033+6051/4FGLJ1033.9+6050/5BZQJ1033+6051                             
J1036+1440 159.015  14.679 Q -   5BZQJ1036+1440/J1036+1440                                              
J1036+2203 159.137  22.053 Q -   J1036+2203/4FGLJ1036.2+2202/5BZQJ1036+2203                             
J1036-0605 159.198  -6.095 Q -   J1036-0605/1034-058/5BZQJ1036-0605                                     
J1038+0512 159.695   5.208 Q -   J1038+0512/1036+054/5BZQJ1038+0512                                     
J1039-1541 159.778 -15.685 Q -   J1039-1541/4FGLJ1039.7-1540/5BZQJ1039-1541                             
J1041+0610 160.322   6.171 Q -   J1041+0610/1038+064/5BZQJ1041+0610                                     
J1041+5233 160.445  52.558 Q -   J1041+523A/1038+52A/5BZQJ1041+5233                                     
J1043+2408 160.788  24.143 Q -   J1043+2408/4FGLJ1043.2+2408/5BZQJ1043+2408                             
J1044+2959 161.026  29.984 Q -   5BZQJ1044+2959/J1044+2959                                              
J1044+5322 161.044  53.372 Q -   J1044+5322/1041+536/5BZQJ1044+5322                                     
J1044+8054 161.096  80.911 Q -   J1044+8054/4FGLJ1044.6+8053/5BZQJ1044+8054                             
J1045+0624 161.470   6.410 Q -   J1045+0624/1043+066/5BZQJ1045+0624                                     
J1046+5354 161.600  53.907 Q -   J1046+5354/1043+541/5BZQJ1046+5354                                     
J1047+2635 161.903  26.591 Q -   5BZQJ1047+2635/J1047+2635                                              
J1047-1308 161.766 -13.142 Q -   J1047-1308/1044-128/5BZQJ1047-1308                                     
J1048+7143 162.115  71.727 U -   J1048+7143/4FGLJ1048.4+7143/5BZUJ1048+7143                             
J1048-1909 162.028 -19.160 Q -   J1048-1909/1045-188/5BZQJ1048-1909                                     
J1051+2027 162.756  20.456 Q -   5BZQJ1051+2027/J1051+2027                                              
J1051+2119 162.953  21.331 Q -   J1051+2119/4FGLJ1051.6+2109/5BZQJ1051+2119                             
J1054-0713 163.671  -7.224 Q -   J1054-0713/1052-069/5BZQJ1054-0713                                     
J1056+7011 164.223  70.196 Q -   J1056+7011/4FGLJ1056.8+7012/5BZQJ1056+7011                             
J1058+0133 164.623   1.566 U -   J1058+0133/4FGLJ1058.4+0133/PKS_1055+01/5BZUJ1058+0133/J1058+0133      
J1058+1951 164.575  19.864 Q -   J1058+1951/1055+201/5BZQJ1058+1951                                     
J1058+5628 164.657  56.470 B -   J1058+5628/4FGLJ1058.6+5627/RGB_1058+564/5BZBJ1058+5628/J1058+5628     
J1058+8114 164.548  81.242 Q -   J1058+8114/4FGLJ1058.5+8115/5BZQJ1058+8114                             
J1059+2057 164.913  20.956 Q -   J1059+2057/4FGLJ1059.5+2057/5BZQJ1059+2057                             
J1102+2757 165.560  27.952 Q -   J1102+2757/1059+282/5BZQJ1102+2757                                     
J1103+3014 165.805  30.245 Q -   J1103+3014/4FGLJ1102.9+3014/5BZQJ1103+3014                             
J1104+3812 166.114  38.209 B -   J1104+3812/4FGLJ1104.4+3812/Mkn_421/5BZBJ1104+3812                     
J1108+0811 167.156   8.184 Q -   J1108+0811/1106+084/5BZQJ1108+0811                                     
J1108+4330 167.098  43.515 Q -   J1108+4330/1105+437/5BZQJ1108+4330                                     
J1110+4403 167.693  44.057 Q -   J1110+4403/1107+443/5BZQJ1110+4403                                     
J1113+1442 168.495  14.708 Q -   J1113+1442/1111+149/5BZQJ1113+1442                                     
J1114-0816 168.636  -8.278 Q -   J1114-0816/4FGLJ1114.5-0819/5BZQJ1114-0816                             
J1116+0829 169.042   8.489 U -   J1116+0829/1113+087/5BZUJ1116+0829                                     
J1118+1234 169.739  12.578 Q -   J1118+1234/4FGLJ1119.0+1235/5BZQJ1118+1234                             
J1119+0410 169.928   4.174 Q -   J1119+0410/1117+044/5BZQJ1119+0410                                     
J1119+1656 169.968  16.949 Q -   5BZQJ1119+1656/J1119+1656                                              
J1120-1420 170.232 -14.342 Q -   J1120-1420/1118-140/5BZQJ1120-1420                                     
J1121-0711 170.426  -7.185 B -   J1121-0711/1119-069/5BZBJ1121-0711                                     
J1121-1722 170.337 -17.378 Q -   5BZQJ1121-1722/J1121-1722                                              
J1122+1805 170.624  18.091 Q -   J1122+1805/1119+183/5BZQJ1122+1805                                     
J1124+2336 171.011  23.613 Q -   J1124+2336/4FGLJ1124.0+2336/5BZQJ1124+2336                             
J1125+0001 171.426   0.017 Q -   5BZQJ1125+0001/J1125+0001                                              
J1125+2610 171.474  26.172 Q -   J1125+2610/1123+264/5BZQJ1125+2610                                     
J1126+4516 171.740  45.268 Q -   J1126+4516/1124+455/5BZQJ1126+4516                                     
J1127+0555 171.902   5.926 B -   J1127+0555/1125+062/5BZBJ1127+0555                                     
J1127+3620 171.995  36.341 Q -   J1127+3620/4FGLJ1127.8+3618/5BZQJ1127+3620                             
J1127+5650 171.917  56.837 Q -   J1127+5650/4FGLJ1127.4+5648/5BZQJ1127+5650                             
J1127-1857 171.768 -18.955 Q -   J1127-1857/4FGLJ1127.0-1857/5BZQJ1127-1857                             
J1128+1039 172.190  10.652 - -   J1128+1039/1126+109                                                    
J1128+5925 172.056  59.421 Q -   J1128+5925/4FGLJ1128.0+5924/5BZQJ1128+5925                             
J1129-0240 172.470  -2.669 Q -   J1129-0240/1127-023/5BZQJ1129-0240                                     
J1130+3815 172.722  38.255 Q -   J1130+3815/4FGLJ1131.0+3815/5BZQJ1130+3815                             
J1131-0500 172.877  -5.005 U -   J1131-0500/4FGLJ1131.4-0504/5BZUJ1131-0500                             
J1133+0040 173.334   0.681 Q -   J1133+0040/1130+009/5BZQJ1133+0040                                     
J1135-0428 173.993  -4.474 Q -   J1135-0428/4FGLJ1135.7-0427/5BZQJ1135-0428                             
J1136+3407 174.114  34.128 Q LSP 4FGLJ1136.2+3407/MG2J113627+3408/5BZQJ1136+3407                        
J1136+7009 174.110  70.158 B -   J1136+7009/4FGLJ1136.4+7009/Mkn_180/5BZBJ1136+7009/J1136+7009          
J1136-0330 174.099  -3.508 - -   J1136-0330                                                             
J1141+6410 175.301  64.168 - -   J1141+6410/1138+644                                                    
J1143+6633 175.923  66.559 Q -   5BZQJ1143+6633/J1143+6633                                              
J1145+0455 176.339   4.924 Q -   J1145+0455/4FGLJ1145.7+0453/5BZQJ1145+0455                             
J1146+3958 176.743  39.976 Q -   J1146+3958/4FGLJ1146.9+3958/5BZQJ1146+3958                             
J1146+5356 176.684  53.945 Q -   J1146+5356/1144+542/5BZQJ1146+5356                                     
J1146+5848 176.612  58.810 Q -   J1146+5848/1143+590/5BZQJ1146+5848                                     
J1147+2635 176.999  26.595 Q -   J1147+2635/4FGLJ1148.5+2629/5BZQJ1147+2635                             
J1147+3501 176.842  35.019 G -   J1147+3501/1144+352/5BZGJ1147+3501                                     
J1147-0724 176.965  -7.411 Q -   J1147-0724/4FGLJ1147.8-0724/5BZQJ1147-0724                             
J1148+5254 177.236  52.907 Q -   J1148+5254/1146+531/5BZQJ1148+5254                                     
J1148+5924 177.210  59.416 G -   J1148+5924/4FGLJ1149.0+5924/5BZGJ1148+5924                             
J1148-0404 177.233  -4.069 Q -   J1148-0404/1146-037/5BZQJ1148-0404                                     
J1150+2417 177.580  24.298 B -   J1150+2417/4FGLJ1150.4+2418/B2_1147+24/5BZBJ1150+2417                  
J1150+4332 177.569  43.535 Q -   5BZQJ1150+4332/J1150+4332                                              
J1150-0640 177.600  -6.674 - -   J1150-0640/1147-063                                                    
J1152+4939 178.137  49.661 Q -   J1152+4939/1149+499/5BZQJ1152+4939                                     
J1152-0519 178.231  -5.330 Q -   J1152-0519/1150-050/5BZQJ1152-0519                                     
J1152-0841 178.069  -8.684 - -   J1152-0841                                                             
J1153+8058 178.302  80.975 Q -   J1153+8058/4FGLJ1153.0+8056/5BZQJ1153+8058                             
J1154+1225 178.543  12.419 G -   5BZGJ1154+1225/J1154+1225                                              
J1154+5934 178.506  59.582 Q -   5BZQJ1154+5934/J1154+5934                                              
J1157+5527 179.484  55.454 - -   J1157+5527                                                             
J1158+2450 179.607  24.838 G -   J1158+2450/1155+251/5BZGJ1158+2450                                     
J1158+4825 179.612  48.421 Q -   J1158+4825/4FGLJ1158.5+4824/5BZQJ1158+4825                             
J1159+2914 179.883  29.246 Q -   J1159+2914/4FGLJ1159.5+2914/4C_29.45/5BZQJ1159+2914/J1159+2914         
J1201+1431 180.434  14.527 - -   J1201+1431/4FGLJ1201.7+1429                                            
J1202-0528 180.648  -5.467 - -   J1202-0528                                                             
J1203+4803 180.874  48.054 Q -   J1203+4803/1200+483/5BZQJ1203+4803                                     
J1207+1211 181.803  12.196 Q -   J1207+1211/1204+124/5BZQJ1207+1211                                     
J1207+2754 181.866  27.916 Q -   J1207+2754/1204+281/5BZQJ1207+2754                                     
J1209+2547 182.438  25.784 Q -   J1209+2547/1207+260/5BZQJ1209+2547                                     
J1209+4119 182.345  41.328 B -   J1209+4119/4FGLJ1209.4+4118/5BZBJ1209+4119                             
J1210-1218 182.525 -12.302 - -   J1210-1218                                                             
J1214+0829 183.750   8.490 Q -   J1214+0829/1212+087/5BZQJ1214+0829                                     
J1215+1654 183.767  16.911 Q -   J1215+1654/4FGLJ1215.0+1656/5BZQJ1215+1654                             
J1215-1731 183.945 -17.529 - -   J1215-1731/4FGLJ1215.8-1733                                            
J1217+3007 184.467  30.117 B -   J1217+3007/4FGLJ1217.9+3007/ON_325/5BZBJ1217+3007/J1217+3007           
J1217+5835 184.296  58.591 Q -   J1217+5835/1214+588/5BZQJ1217+5835                                     
J1219+4829 184.777  48.499 Q -   J1219+4829/4FGLJ1219.0+4827/5BZQJ1219+4829                             
J1219+6344 184.794  63.736 - -   J1219+6344/1216+640                                                    
J1219+6600 184.899  66.009 Q -   J1219+6600/1217+662/5BZQJ1219+6600                                     
J1220+3431 185.035  34.523 B LSP 4FGLJ1220.1+3432/GB21217+348/5BZBJ1220+3431                            
J1220+3808 185.247  38.149 Q -   J1220+3808/1218+384/5BZQJ1220+3808                                     
J1221+2813 185.382  28.233 B -   J1221+2813/4FGLJ1221.5+2814/ON_231/5BZBJ1221+2813/J1221+2813           
J1221+4411 185.363  44.192 Q -   J1221+4411/1218+444/5BZQJ1221+4411                                     
J1222+0413 185.594   4.221 Q -   J1222+0413/4FGLJ1222.5+0414/5BZQJ1222+0413/J1222+0413                  
J1226-1328 186.727 -13.478 B -   J1226-1328/4FGLJ1226.8-1329/5BZBJ1226-1328                             
J1227+4932 186.982  49.549 Q -   J1227+4932/1225+498/5BZQJ1227+4932                                     
J1228+3128 187.104  31.477 Q -   J1228+3128/1225+317/5BZQJ1228+3128                                     
J1228+3706 187.198  37.103 Q -   J1228+3706/1226+373/5BZQJ1228+3706                                     
J1229+0203 187.278   2.052 Q -   J1229+0203/4FGLJ1229.0+0202/3C_273/5BZQJ1229+0203                      
J1230+2518 187.559  25.302 B -   J1230+2518/4FGLJ1230.2+2517/ON_246/5BZBJ1230+2518                      
J1231+0418 187.865   4.301 Q -   J1231+0418/1228+045/5BZQJ1231+0418                                     
J1232+4821 188.145  48.359 Q -   J1232+4821/4FGLJ1232.5+4821/5BZQJ1232+4821                             
J1235+3621 188.774  36.355 Q -   J1235+3621/1232+366/5BZQJ1235+3621                                     
J1238+0723 189.510   7.389 Q -   J1238+0723/1235+076/5BZQJ1238+0723                                     
J1239+0730 189.852   7.505 U -   J1239+0730/4FGLJ1239.4+0728/5BZUJ1239+0730                             
J1239-1023 189.929 -10.391 Q -   J1239-1023/1237-101/5BZQJ1239-1023                                     
J1242+3750 190.714  37.850 Q -   J1242+3751/1240+381/5BZQJ1242+3751/J1242+3750                          
J1243+7442 190.938  74.710 Q -   J1243+7442/1241+749/5BZQJ1243+7442                                     
J1243-0218 190.969  -2.311 - LSP 4FGLJ1243.9-0218/PMNJ1243-0218                                         
J1245-1617 191.471 -16.288 - -   J1245-1617                                                             
J1247+1022 191.947  10.375 Q -   5BZQJ1247+1022/J1247+1022                                              
J1248+5820 192.078  58.341 B ISP 4FGLJ1248.3+5820/PG1246+586/PG_1246+586/5BZBJ1248+5820/J1248+5820      
J1248-0632 192.096  -6.536 Q -   J1248-0632/1245-062/5BZQJ1248-0632                                     
J1251-1717 192.810 -17.287 Q -   J1251-1717/1248-170/5BZQJ1251-1717                                     
J1254+1141 193.659  11.685 Q -   J1254+1141/4FGLJ1254.9+1138/5BZQJ1254+1141                             
J1254-1317 193.631 -13.288 - -   J1254-1317                                                             
J1255+1817 193.882  18.297 Q -   J1255+1817/1253+185/5BZQJ1255+1817                                     
J1256-0547 194.047  -5.789 Q -   J1256-0547/4FGLJ1256.1-0547/3C_279/5BZQJ1256-0547/J1256-0547           
J1257+3229 194.488  32.491 Q -   J1257+3229/4FGLJ1257.8+3228/5BZQJ1257+3229                             
J1300+1206 195.008  12.106 - -   J1300+1206/1257+123                                                    
J1300+2830 195.119  28.503 Q -   J1300+2830/1258+287/5BZQJ1300+2830                                     
J1300+5029 195.172  50.494 Q -   J1300+5029/1258+507/5BZQJ1300+5029                                     
J1301+4634 195.386  46.567 G -   5BZGJ1301+4634/J1301+4634                                              
J1302+5748 195.719  57.810 U -   J1302+5748/4FGLJ1302.8+5748/5BZUJ1302+5748                             
J1303-1051 195.808 -10.855 U -   J1303-1051/1300-105/5BZUJ1303-1051                                     
J1305-1033 196.388 -10.555 Q -   J1305-1033/1302-102/5BZQJ1305-1033                                     
J1306+5529 196.514  55.496 Q -   J1306+5529/1303+557/5BZQJ1306+5529                                     
J1306-1718 196.636 -17.316 - -   J1306-1718/1303-170                                                    
J1308+3546 197.099  35.777 Q -   J1308+3546/4FGLJ1308.5+3547/5BZQJ1308+3546                             
J1309+1154 197.391  11.907 B -   J1309+1154/4FGLJ1309.7+1153/5BZBJ1309+1154                             
J1309+5557 197.291  55.961 Q -   J1309+5557/1307+562/5BZQJ1309+5557                                     
J1310+0044 197.619   0.736 Q -   5BZQJ1310+0044/J1310+0044                                              
J1310+3220 197.619  32.346 U -   J1310+3220/4FGLJ1310.5+3221/B2_1308+32.6/5BZUJ1310+3220/J1310+3220     
J1310+4653 197.723  46.898 Q -   J1310+4653/1308+471/5BZQJ1310+4653                                     
J1311+5513 197.763  55.232 Q -   J1311+5513/4FGLJ1310.9+5514/5BZQJ1311+5513                             
J1312+4828 198.181  48.475 U LSP 4FGLJ1312.6+4828/GB1310+487/5BZUJ1312+4828                             
J1312-0424 198.212  -4.414 Q -   J1312-0424/4FGLJ1312.8-0425/5BZQJ1312-0424                             
J1313+1027 198.424  10.454 Q -   5BZQJ1313+1027/J1313+1027                                              
J1314+5306 198.683  53.108 - -   J1314+5306/1312+533                                                    
J1317+3425 199.402  34.421 Q -   J1317+3425/4FGLJ1317.6+3428/5BZQJ1317+3425                             
J1317-1345 199.402 -13.759 - -   J1317-1345/1314-134                                                    
J1318-0607 199.640  -6.123 Q -   J1318-0607/1315-058/5BZQJ1318-0607                                     
J1319-1217 199.800 -12.292 Q -   J1319-1217/1316-120/5BZQJ1319-1217                                     
J1319-1239 199.882 -12.657 - -   J1319-1239/NGC5077                                                     
J1321+2216 200.297  22.270 Q -   J1321+2216/4FGLJ1321.1+2216/5BZQJ1321+2216                             
J1322+3912 200.732  39.202 Q -   5BZQJ1322+3912/J1322+3912                                              
J1322-0937 200.654  -9.627 Q -   J1322-0937/4FGLJ1322.6-0936/5BZQJ1322-0937                             
J1323+7942 200.965  79.714 Q -   J1323+7942/1323+799/5BZQJ1323+7942                                     
J1324+4743 201.122  47.722 Q -   J1324+4743/4FGLJ1324.9+4748/5BZQJ1324+4743                             
J1324-1049 201.107 -10.823 Q -   J1324-1049/1321-105/5BZQJ1324-1049                                     
J1325-0804 201.290  -8.080 Q -   J1325-0804/1322-078/5BZQJ1325-0804                                     
J1326-0500 201.728  -5.016 Q LSP 4FGLJ1326.7-0503/TXS1324-047/5BZQJ1326-0500                            
J1327+1223 201.978  12.386 - -   J1327+1223/1325+126                                                    
J1327+2210 201.754  22.181 Q -   J1327+2210/4FGLJ1326.9+2210/5BZQJ1327+2210                             
J1327+5008 201.855  50.147 Q -   J1327+5008/1325+504/5BZQJ1327+5008                                     
J1327-1336 201.925 -13.600 Q -   5BZQJ1327-1336/J1327-1336                                              
J1329+3154 202.470  31.903 B -   J1329+3154/4FGLJ1330.4+3157/5BZBJ1329+3154                             
J1330+5202 202.678  52.038 U -   J1330+5202/4FGLJ1330.7+5200/5BZUJ1330+5202                             
J1332+4722 203.188  47.373 Q -   J1332+4722/4FGLJ1332.2+4722/5BZQJ1332+4722                             
J1332-0509 203.019  -5.162 Q -   J1332-0509/4FGLJ1332.0-0509/5BZQJ1332-0509                             
J1333+1649 203.399  16.818 Q -   J1333+1649/1331+170/5BZQJ1333+1649                                     
J1333+2725 203.281  27.422 Q -   J1333+2725/4FGLJ1333.2+2725/5BZQJ1333+2725                             
J1333-1950 203.438 -19.845 - -   J1333-1950/1331-195                                                    
J1334-1150 203.517 -11.837 U -   J1334-1150/1331-115/5BZUJ1334-1150                                     
J1335+4542 203.842  45.711 Q -   J1335+4542/1333+459/5BZQJ1335+4542                                     
J1335+5844 203.858  58.733 - -   J1335+5844/1333+589                                                    
J1336-0829 204.035  -8.498 G -   J1336-0829/1333-082/5BZGJ1336-0829                                     
J1337+5501 204.457  55.017 Q -   J1337+5501/4FGLJ1337.4+5502/5BZQJ1337+5501                             
J1337+6532 204.317  65.546 Q LSP 4FGLJ1338.0+6534/87GB133543.8+654752/5BZQJ1337+6532                    
J1337-1257 204.416 -12.957 Q -   J1337-1257/4FGLJ1337.6-1257/PKS_1335-127/5BZQJ1337-1257/J1337-1257     
J1341+2816 205.314  28.268 Q -   J1341+2816/1338+285/5BZQJ1341+2816                                     
J1342+2709 205.535  27.158 Q -   J1342+2709/1339+274/5BZQJ1342+2709                                     
J1343+6602 205.942  66.040 Q -   J1343+6602/1342+662/5BZQJ1343+6602                                     
J1344+6606 206.036  66.103 Q -   J1344+6606/4FGLJ1344.0+6605/5BZQJ1344+6606                             
J1344-1723 206.060 -17.395 Q -   J1344-1723/4FGLJ1344.2-1723/5BZQJ1344-1723                             
J1347+1835 206.848  18.594 Q -   J1347+1835/1344+188/5BZQJ1347+1835                                     
J1349+5341 207.394  53.688 Q -   J1349+5341/1347+539/5BZQJ1349+5341                                     
J1349-1110 207.263 -11.167 Q -   J1349-1110/1346-109/5BZQJ1349-1110                                     
J1349-1132 207.381 -11.548 Q -   J1349-1132/4FGLJ1349.5-1131/5BZQJ1349-1132                             
J1350+0940 207.592   9.670 G -   J1350+0940/1347+099/5BZGJ1350+0940                                     
J1350+3034 207.720  30.582 Q -   J1350+3034/4FGLJ1350.8+3033/B2_1348+308/5BZQJ1350+3034                 
J1350+6428 207.732  64.482 - -   J1350+6428/1349+647                                                    
J1350-1634 207.651 -16.580 G -   J1350-1634/1347-163/5BZGJ1350-1634                                     
J1351+0830 207.820   8.511 Q -   J1351+0830/1348+087/5BZQJ1351+0830                                     
J1351+5542 207.992  55.703 B -   4FGLJ1351.7+5542/87GB135011.8+555656/5BZBJ1351+5542                    
J1353+7532 208.346  75.549 Q -   J1353+7532/1352+757/5BZQJ1353+7532                                     
J1357+7643 209.481  76.722 Q -   J1357+7643/4FGLJ1358.1+7642/5BZQJ1357+7643                             
J1357-1527 209.297 -15.458 Q -   J1357-1527/1354-152/5BZQJ1357-1527                                     
J1359+4011 209.909  40.194 Q -   J1359+4011/4FGLJ1359.7+4012/5BZQJ1359+4011                             
J1400-1858 210.016 -18.970 Q -   J1400-1858/1357-187/5BZQJ1400-1858                                     
J1401+5835 210.440  58.595 Q -   5BZQJ1401+5835/J1401+5835                                              
J1405+0415 211.255   4.260 Q -   J1405+0415/1402+044/5BZQJ1405+0415                                     
J1405-1440 211.387 -14.672 Q -   J1405-1440/1402-144/5BZQJ1405-1440                                     
J1406+3433 211.724  34.560 Q -   J1406+3433/1404+347/5BZQJ1406+3433                                     
J1407+2827 211.752  28.454 G -   J1407+2827/OQ208/5BZGJ1407+2827                                        
J1408+6854 212.079  68.914 Q -   5BZQJ1408+6854/J1408+6854                                              
J1410+0731 212.646   7.523 Q -   5BZQJ1410+0731/J1410+0731                                              
J1412+1334 213.152  13.577 - -   J1412+1334/1410+138                                                    
J1415+0832 213.791   8.535 Q -   5BZQJ1415+0832/J1415+0832                                              
J1415+1320 213.995  13.340 U -   J1415+1320/4FGLJ1416.1+1320/PKS_1413+135/5BZUJ1415+1320                
J1416-1705 214.143 -17.096 - -   J1416-1705/1413-168                                                    
J1419+2706 214.997  27.107 Q -   J1419+2706/1417+273/5BZQJ1419+2706                                     
J1419+3821 214.944  38.363 Q -   J1419+3821/4FGLJ1419.5+3821/5BZQJ1419+3821                             
J1419+5423 214.944  54.387 B -   J1419+5423/4FGLJ1419.8+5423/5BZBJ1419+5423                             
J1420+1703 215.087  17.058 Q -   J1420+1703/1417+172/5BZQJ1420+1703                                     
J1421+4645 215.346  46.763 Q -   J1421+4645/1419+469/5BZQJ1421+4645                                     
J1421-1931 215.404 -19.522 - -   J1421-1931/1418-192                                                    
J1422+3223 215.627  32.386 Q -   J1422+3223/4FGLJ1422.3+3223/B2_1420+32/5BZQJ1422+3223                  
J1423+4802 215.776  48.036 Q -   J1423+4802/1421+482/5BZQJ1423+4802                                     
J1423+5055 215.809  50.927 Q -   5BZQJ1423+5055/J1423+5055                                              
J1424+2256 216.159  22.934 Q -   J1424+225A/1422+23A/5BZQJ1424+2256                                     
J1425+1424 216.454  14.416 Q -   J1425+1424/1423+146/5BZQJ1425+1424                                     
J1426+3625 216.655  36.419 Q -   J1426+3625/4FGLJ1426.4+3625/5BZQJ1426+3625                             
J1428+2724 217.132  27.409 - -   J1428+2724                                                             
J1430+1043 217.541  10.724 Q -   J1430+1043/1427+109/5BZQJ1430+1043                                     
J1430+3649 217.669  36.818 Q -   J1430+3649/1428+370/5BZQJ1430+3649                                     
J1431+3952 217.836  39.878 Q -   J1431+3952/1429+400/5BZQJ1431+3952                                     
J1433-1548 218.339 -15.812 Q -   J1433-1548/1430-155/5BZQJ1433-1548                                     
J1434+1952 218.666  19.867 Q -   J1434+1952/4FGLJ1434.7+1950/5BZQJ1434+1952                             
J1434+4203 218.524  42.054 Q -   J1434+4203/4FGLJ1434.2+4204/5BZQJ1434+4203                             
J1435+3012 218.898  30.207 Q -   5BZQJ1435+3012/J1435+3012                                              
J1436+2321 219.171  23.351 Q -   J1436+2321/4FGLJ1436.9+2321/5BZQJ1436+2321                             
J1436+6336 219.191  63.611 Q -   J1436+6336/1435+638/5BZQJ1436+6336                                     
J1436-1846 219.237 -18.776 - -   J1436-1846                                                             
J1437+0405 219.284   4.093 Q -   J1437+0405/1434+043/5BZQJ1437+0405                                     
J1437+3119 219.415  31.317 Q -   5BZQJ1437+3119/J1437+3119                                              
J1438+3710 219.723  37.176 Q -   J1438+3710/4FGLJ1438.9+3710/5BZQJ1438+3710                             
J1439+2114 219.787  21.247 - -   J1439+2114/1436+214                                                    
J1439+4958 219.946  49.968 B -   J1439+4958/4FGLJ1439.7+4958/5BZBJ1439+4958                             
J1439-1531 219.987 -15.531 B -   J1439-1531/4FGLJ1440.0-1530/5BZBJ1439-1531                             
J1442+3234 220.501  32.572 Q -   J1442+3234/1439+327/5BZQJ1442+3234                                     
J1445-1614 221.290 -16.236 U -   5BZUJ1445-1614/J1445-1614                                              
J1445-1629 221.472 -16.484 B -   J1445-1629/4FGLJ1445.9-1626/5BZBJ1445-1629                             
J1446+1721 221.647  17.352 Q -   J1446+1721/4FGLJ1446.7+1719/5BZQJ1446+1721                             
J1448+7601 222.120  76.020 Q -   J1448+7601/1448+762/5BZQJ1448+7601                                     
J1450+0910 222.630   9.174 Q -   J1450+0910/4FGLJ1450.4+0910/5BZQJ1450+0910                             
J1451-0127 222.948  -1.460 Q -   J1451-0127/1449-012/5BZQJ1451-0127                                     
J1453+1036 223.256  10.605 Q -   5BZQJ1453+1036/J1453+1036                                              
J1453+2648 223.473  26.809 U -   J1453+2648/4FGLJ1454.1+2647/5BZUJ1453+2648                             
J1453+3505 223.327  35.094 Q LSP 4FGLJ1453.5+3505/MG2J145315+3506/5BZQJ1453+3505                        
J1456+5048 224.034  50.810 - LSP 4FGLJ1456.0+5051/RGBJ1456+508/J1456+5048                               
J1457+0749 224.409   7.832 U -   5BZUJ1457+0749/J1457+0749                                              
J1458+3720 224.687  37.339 B -   J1458+3720/4FGLJ1458.6+3722/5BZBJ1458+3720                             
J1459+4442 224.898  44.702 Q -   J1459+4442/1457+449/5BZQJ1459+4442                                     
J1459-1810 224.870 -18.179 U -   5BZUJ1459-1810/J1459-1810                                              
J1500+4751 225.203  47.854 Q -   J1500+4751/4FGLJ1500.7+4752/5BZQJ1500+4751                             
J1502-1508 225.604 -15.148 - -   J1502-1508/1459-149                                                    
J1504+0813 226.100   8.228 Q -   J1504+0813/1501+084/5BZQJ1504+0813                                     
J1504+1029 226.104  10.494 Q -   J1504+1029/4FGLJ1504.4+1029/PKS_1502+106/5BZQJ1504+1029                
J1505+0326 226.277   3.442 Q -   J1505+0326/4FGLJ1505.0+0326/5BZQJ1505+0326/J1505+0326                  
J1506+3730 226.540  37.514 Q -   J1506+3730/4FGLJ1506.1+3731/5BZQJ1506+3730                             
J1506+4239 226.721  42.656 Q -   J1506+4239/1505+428/5BZQJ1506+4239                                     
J1506+4933 226.684  49.566 Q -   J1506+4933/1505+497/5BZQJ1506+4933                                     
J1506+8319 226.603  83.324 Q -   J1506+8319/1510+835/5BZQJ1506+8319                                     
J1507-1652 226.770 -16.875 Q -   J1507-1652/1504-166/5BZQJ1507-1652                                     
J1508-1548 227.149 -15.809 Q -   J1508-1548/1505-156/5BZQJ1508-1548                                     
J1510-1121 227.685 -11.361 - -   J1510-1121                                                             
J1511+0518 227.922   5.303 U -   J1511+0518/1509+054/5BZUJ1511+0518                                     
J1513-1012 228.437 -10.200 Q -   J1513-1012/1511-100/5BZQJ1513-1012                                     
J1516+0015 229.168   0.251 G -   J1516+0015/4FGLJ1516.5+0015/5BZGJ1516+0015                             
J1516+1932 229.237  19.537 B -   J1516+1932/4FGLJ1516.9+1934/5BZBJ1516+1932                             
J1517+1332 229.321  13.540 Q -   5BZQJ1517+1332/J1517+1332                                              
J1521+4336 230.457  43.611 Q -   J1521+4336/4FGLJ1521.8+4338/5BZQJ1521+4336                             
J1522+3144 230.542  31.737 Q -   J1522+3144/4FGLJ1522.1+3144/5BZQJ1522+3144                             
J1526+6650 231.679  66.848 Q -   J1526+6650/1526+670/5BZQJ1526+6650                                     
J1526-0425 231.563  -4.419 Q -   5BZQJ1526-0425/J1526-0425                                              
J1532-1319 233.189 -13.319 - -   J1532-1319/4FGLJ1532.7-1319                                            
J1533-0421 233.309  -4.355 Q -   J1533-0421/1530-041/5BZQJ1533-0421                                     
J1534+0131 233.719   1.518 Q -   J1534+0131/4FGLJ1534.8+0131/5BZQJ1534+0131                             
J1535+4957 233.967  49.961 Q -   J1535+4957/1534+501/5BZQJ1535+4957                                     
J1537-1527 234.423 -15.453 Q -   J1537-1527/1534-152/5BZQJ1537-1527                                     
J1538+1444 234.514  14.735 - -   J1538+1444/1535+148                                                    
J1538-1655 234.712 -16.924 - -   J1538-1655                                                             
J1539+2744 234.913  27.744 Q -   J1539+2744/4FGLJ1539.6+2743/5BZQJ1539+2744                             
J1539+3104 234.817  31.069 Q -   5BZQJ1539+3104/J1539+3104                                              
J1540+1447 235.206  14.796 B -   J1540+1447/4FGLJ1540.7+1449/5BZBJ1540+1447                             
J1544+3240 236.024  32.680 Q -   5BZQJ1544+3240/J1544+3240                                              
J1545+5135 236.262  51.584 Q -   J1545+5135/1543+517/5BZQJ1545+5135                                     
J1548+1727 237.230  17.461 Q -   5BZQJ1548+1727/J1548+1727                                              
J1549+0237 237.373   2.617 Q -   J1549+0237/4FGLJ1549.5+0236/PKS_1546+027/5BZQJ1549+0237/J1549+0237     
J1549+5038 237.323  50.635 Q -   J1549+5038/1547+507/5BZQJ1549+5038                                     
J1550+0527 237.647   5.453 Q -   J1550+0527/4FGLJ1550.7+0528/5BZQJ1550+0527                             
J1551+5806 237.993  58.112 Q -   J1551+5806/1550+582/5BZQJ1551+5806                                     
J1555+1111 238.929  11.190 B -   J1555+1111/4FGLJ1555.7+1111/PG_1553+113/5BZBJ1555+1111/J1555+1111      
J1557-0001 239.464  -0.031 - -   J1557-0001/4FGLJ1557.9-0001                                            
J1558-1409 239.592 -14.166 - -   J1558-1409/4FGLJ1557.9-1404                                            
J1559+0304 239.879   3.080 Q -   J1559+0304/1557+032/5BZQJ1559+0304                                     
J1602+2646 240.665  26.768 U -   5BZUJ1602+2646/J1602+2646                                              
J1602+3326 240.530  33.448 U -   J1602+3326/4FGLJ1602.1+3324/5BZUJ1602+3326                             
J1603+1105 240.925  11.097 B -   J1603+1105/4FGLJ1603.8+1104/5BZBJ1603+1105                             
J1603+1554 240.909  15.901 U -   5BZUJ1603+1554/J1603+1554                                              
J1603+5730 240.983  57.515 Q -   J1603+5730/1602+576/5BZQJ1603+5730                                     
J1603-1007 240.828 -10.123 - -   J1603-1007                                                             
J1604+5714 241.156  57.244 Q -   J1604+5714/4FGLJ1604.6+5714/5BZQJ1604+5714                             
J1605+3001 241.388  30.025 Q -   J1605+3001/1603+301/5BZQJ1605+3001                                     
J1605-1139 241.326 -11.664 - -   J1605-1139                                                             
J1606+2717 241.743  27.285 Q -   J1606+2717/4FGLJ1606.5+2717/5BZQJ1606+2717                             
J1606+3124 241.536  31.413 - -   J1606+3124/1604+315                                                    
J1608+1029 242.192  10.486 Q -   J1608+1029/4FGLJ1608.7+1029/5BZQJ1608+1029/J1608+1029                  
J1610+2414 242.675  24.247 Q -   J1610+2414/4FGLJ1610.6+2414/5BZQJ1610+2414                             
J1611+1856 242.954  18.944 - -   J1611+1856/1609+190                                                    
J1613+3412 243.421  34.213 Q -   J1613+3412/4FGLJ1613.6+3411/5BZQJ1613+3412                             
J1613+4223 243.270  42.389 - -   J1613+4223                                                             
J1616+0459 244.156   4.992 Q -   J1616+0459/1614+051/5BZQJ1616+0459                                     
J1617+0246 244.458   2.779 Q -   J1617+0246/1615+029/5BZQJ1617+0246                                     
J1617-1122 244.275 -11.377 - -   J1617-1122/1614-112                                                    
J1617-1941 244.363 -19.692 - -   J1617-1941/1614-195                                                    
J1618+0819 244.612   8.331 Q -   J1618+0819/1616+084/5BZQJ1618+0819                                     
J1619+2247 244.812  22.797 Q -   J1619+2247/1617+229/5BZQJ1619+2247                                     
J1619-1817 244.820 -18.289 - -   J1619-1817/1616-181                                                    
J1620+4901 245.130  49.031 Q -   J1620+4901/1619+491/5BZQJ1620+4901                                     
J1623+0741 245.993   7.692 Q -   J1623+0741/1621+078/5BZQJ1623+0741                                     
J1623+3909 245.782  39.159 Q -   5BZQJ1623+3909/J1623+3909                                              
J1623+6624 245.769  66.400 Q -   J1623+6624/1622+665/5BZQJ1623+6624                                     
J1624+2748 246.149  27.816 - -   J1624+2748                                                             
J1624+5652 246.134  56.874 B -   J1624+5652/4FGLJ1624.6+5651/5BZBJ1624+5652                             
J1624+5741 246.103  57.688 Q -   J1624+5741/4FGLJ1623.6+5743/5BZQJ1624+5741                             
J1625+4134 246.490  41.578 Q -   J1625+4134/4FGLJ1625.7+4134/5BZQJ1625+4134                             
J1628-1415 247.194 -14.262 Q -   J1628-1415/1625-141/5BZQJ1628-1415                                     
J1630+0701 247.674   7.019 Q -   J1630+0701/1628+071/5BZQJ1630+0701                                     
J1631+4927 247.819  49.461 Q -   J1631+4927/1629+495/5BZQJ1631+4927                                     
J1632+8232 248.133  82.538 U -   J1632+8232/NGC6251/5BZUJ1632+8232                                      
J1635+3808 248.815  38.135 Q -   J1635+3808/4FGLJ1635.2+3808/B2_1633+38/5BZQJ1635+3808/J1635+3808       
J1636+2112 249.159  21.215 Q -   J1636+2112/1634+213/5BZQJ1636+2112                                     
J1637+4717 249.438  47.293 Q -   J1637+4717/4FGLJ1637.7+4717/5BZQJ1637+4717                             
J1638+5720 249.556  57.340 Q -   J1638+5720/4FGLJ1638.1+5721/5BZQJ1638+5720                             
J1639+1632 249.926  16.539 - -   J1639+1632                                                             
J1639+5357 249.916  53.963 Q -   J1639+5357/1638+540/5BZQJ1639+5357                                     
J1640+3946 250.123  39.779 Q -   J1640+3946/4FGLJ1640.4+3945/5BZQJ1640+3946                             
J1640-0011 250.044  -0.197 - -   J1640-0011/1637-001                                                    
J1641+2257 250.355  22.951 Q -   J1641+2257/1639+230/5BZQJ1641+2257                                     
J1642+3948 250.745  39.810 Q -   J1642+3948/4FGLJ1642.9+3948/5BZQJ1642+3948/J1642+3948                  
J1642+6856 250.533  68.944 Q -   J1642+6856/1642+690/5BZQJ1642+6856                                     
J1642-0621 250.509  -6.357 B -   J1642-0621/4FGLJ1641.9-0621/5BZBJ1642-0621                             
J1644-0743 251.217  -7.729 - -   J1644-0743/1642-076                                                    
J1644-1804 251.149 -18.076 Q -   J1644-1804/1641-179/5BZQJ1644-1804                                     
J1646+4059 251.737  40.988 Q -   J1646+4059/1645+410/5BZQJ1646+4059                                     
J1647+4950 251.895  49.834 U LSP 4FGLJ1647.5+4950/SBS1646+499/5BZUJ1647+4950                            
J1648+2224 252.006  22.409 - -   J1648+2224/4FGLJ1648.0+2221                                            
J1649+0412 252.365   4.201 - -   J1649+0412/4FGLJ1649.6+0411                                            
J1650+0824 252.656   8.414 Q -   J1650+0824/4FGLJ1650.7+0831/5BZQJ1650+0824                             
J1651+0129 252.765   1.490 B -   J1651+0129/1648+015/5BZBJ1651+0129                                     
J1652+0618 253.006   6.315 - -   J1652+0618/1649+063                                                    
J1652+3902 253.244  39.047 Q -   J1652+3902/1651+391/5BZQJ1652+3902                                     
J1653+3107 253.375  31.132 Q -   J1653+3107/1651+312/5BZQJ1653+3107                                     
J1653+3945 253.468  39.760 B -   J1653+3945/4FGLJ1653.8+3945/Mkn_501/5BZBJ1653+3945                     
J1653-1551 253.392 -15.858 - -   J1653-1551/1650-157                                                    
J1655+4233 253.828  42.561 - -   J1655+4233                                                             
J1656+1826 254.142  18.441 Q -   J1656+1826/1654+185/5BZQJ1656+1826                                     
J1657+4808 254.445  48.142 U -   J1657+4808/4FGLJ1657.7+4808/5BZUJ1657+4808                             
J1658+0515 254.639   5.255 Q -   J1658+0515/1656+053/5BZQJ1658+0515                                     
J1658+3443 254.506  34.725 Q -   J1658+3443/1656+348/5BZQJ1658+3443                                     
J1658+4737 254.512  47.630 Q -   J1658+4737/1656+477/5BZQJ1658+4737                                     
J1658-0739 254.684  -7.655 Q -   J1658-0739/1656-075/5BZQJ1658-0739                                     
J1700+6830 255.039  68.502 Q -   J1700+6830/4FGLJ1700.0+6830/FGL_1700+6830/5BZQJ1700+6830               
J1701+3954 255.353  39.910 B -   J1701+3954/4FGLJ1701.3+3956/5BZBJ1701+3954b                            
J1701-1903 255.362 -19.059 - -   J1701-1903                                                             
J1702+1502 255.590  15.035 - -   J1702+1502                                                             
J1707+0148 256.893   1.813 Q -   J1707+0148/1705+018/5BZQJ1707+0148                                     
J1707+1122 256.885  11.367 Q -   J1707+1122/1705+114/5BZQJ1707+1122                                     
J1707+1331 256.940  13.518 Q -   J1707+1331/1705+135/5BZQJ1707+1331                                     
J1707-1415 256.835 -14.256 - -   J1707-1415/1704-141                                                    
J1709+4318 257.421  43.312 Q -   J1709+4318/4FGLJ1709.7+4318/5BZQJ1709+4318                             
J1709-1728 257.393 -17.482 - -   J1709-1728/1706-174                                                    
J1712+6053 258.052  60.891 - -   J1712+6053                                                             
J1712-1820 258.132 -18.334 - -   J1712-1820                                                             
J1713+4916 258.396  49.276 Q -   J1713+4916/1712+493/5BZQJ1713+4916                                     
J1716+2152 259.047  21.870 Q -   J1716+2152/4FGLJ1715.8+2151/5BZQJ1716+2152                             
J1716+6836 259.058  68.611 Q -   J1716+6836/4FGLJ1716.1+6836/5BZQJ1716+6836                             
J1716-0452 259.110  -4.870 Q -   J1716-0452/1713-048/5BZQJ1716-0452                                     
J1719+0817 259.968   8.284 Q -   J1719+0817/1717+083/5BZQJ1719+0817                                     
J1719+1745 259.804  17.752 B -   J1719+1745/4FGLJ1719.2+1745/RGB_1719+177/5BZBJ1719+1745/J1719+1745     
J1719+4804 259.909  48.070 Q -   5BZQJ1719+4804/J1719+4804                                              
J1719+4858 259.810  48.980 G -   5BZGJ1719+4858/J1719+4858                                              
J1719-1420 259.758 -14.339 - -   J1719-1420/1716-142                                                    
J1721+3542 260.290  35.704 Q -   J1721+3542/1719+357/5BZQJ1721+3542                                     
J1722+2815 260.676  28.250 Q -   J1722+2815/1720+282/5BZQJ1722+2815                                     
J1722+5856 260.653  58.940 Q -   J1722+5856/1721+589/5BZQJ1722+5856                                     
J1722+6105 260.667  61.100 Q -   J1722+6105/4FGLJ1722.6+6104/5BZQJ1722+6105                             
J1724+1648 261.089  16.805 - -   J1724+1648/1722+168                                                    
J1724+3303 261.059  33.051 Q -   J1724+3303/4FGLJ1724.1+3304/5BZQJ1724+3303                             
J1724-1443 261.196 -14.733 - -   J1724-1443/1721-146                                                    
J1725+1152 261.268  11.871 B HSP 4FGLJ1725.0+1152/1H1720+117/H_1722+119/5BZBJ1725+1152/J1725+1152       
J1725+3026 261.323  30.445 - -   J1725+3026                                                             
J1726+2717 261.723  27.288 - -   J1726+2717                                                             
J1726+3213 261.646  32.223 Q -   J1726+3213/1724+322/5BZQJ1726+3213                                     
J1727+4530 261.865  45.511 Q -   J1727+4530/4FGLJ1727.4+4530/B3_1726+455/5BZQJ1727+4530/J1727+4530      
J1727+5510 261.848  55.182 G -   J1727+5510/1726+552/5BZGJ1727+5510                                     
J1728+0427 262.104   4.451 Q -   J1728+0427/4FGLJ1728.4+0427/PKS_1725+044/5BZQJ1728+0427                
J1728+1215 262.029  12.261 Q -   J1728+1215/4FGLJ1728.0+1216/5BZQJ1728+1215                             
J1728+5013 262.078  50.220 B HSP 4FGLJ1728.3+5013/IZw187/OT_546/5BZBJ1728+5013                          
J1733-0456 263.388  -4.934 - -   J1733-0456/1730-049                                                    
J1733-1304 263.261 -13.080 Q -   J1733-1304/4FGLJ1733.0-1305/PKS_1730-130/5BZQJ1733-1304                
J1734+3857 263.586  38.964 Q -   J1734+3857/4FGLJ1734.3+3858/5BZQJ1734+3857                             
J1735+3616 263.950  36.279 Q -   J1735+3616/1734+363/5BZQJ1735+3616                                     
J1735+5049 263.954  50.820 - -   J1735+5049/1734+508                                                    
J1736+0631 264.119   6.530 Q -   J1736+0631/4FGLJ1736.6+0628/5BZQJ1736+0631                             
J1738+3224 264.669  32.403 Q -   J1738+3224/1736+324/5BZQJ1738+3224                                     
J1738+4008 264.580  40.138 - -   J1738+4008                                                             
J1739+3358 264.897  33.969 Q -   5BZQJ1739+3358/J1739+3358                                              
J1739+4737 264.988  47.633 B -   J1739+4737/4FGLJ1740.0+4737/5BZBJ1739+4737                             
J1739+4955 264.864  49.918 Q -   J1739+4955/4FGLJ1739.5+4955/5BZQJ1739+4955                             
J1740+2211 265.024  22.184 - -   J1740+2211/1737+222                                                    
J1740+4348 265.204  43.804 Q -   J1740+4348/1739+438/5BZQJ1740+4348                                     
J1740+4506 265.027  45.114 Q -   J1740+4506/1738+451/5BZQJ1740+4506                                     
J1740+5211 265.154  52.195 Q -   J1740+5211/4FGLJ1740.5+5211/5BZQJ1740+5211/J1740+5211                  
J1740-0811 265.007  -8.187 - -   J1740-0811/1737-081                                                    
J1741+4751 265.395  47.859 - -   J1741+4751/1740+478                                                    
J1743+3747 265.948  37.798 Q -   J1743+3747/1742+378/5BZQJ1743+3747                                     
J1743-0350 265.995  -3.835 Q -   J1743-0350/4FGLJ1744.2-0353/5BZQJ1743-0350                             
J1745+1720 266.397  17.334 Q -   J1745+1720/1743+173/5BZQJ1745+1720                                     
J1745+2252 266.269  22.880 Q -   J1745+2252/1742+228/5BZQJ1745+2252                                     
J1745-0753 266.363  -7.884 B -   J1745-0753/4FGLJ1745.4-0753/5BZBJ1745-0753                             
J1747+4658 266.861  46.981 B -   J1747+4658/4FGLJ1747.9+4704/5BZBJ1747+4658                             
J1748+3404 267.024  34.067 Q -   J1748+3404/4FGLJ1748.0+3403/5BZQJ1748+3404                             
J1748+7005 267.137  70.097 B -   J1748+7005/4FGLJ1748.6+7005/HB89_1749+701/5BZBJ1748+7005/J1748+7005    
J1749+4321 267.252  43.364 B -   J1749+4321/4FGLJ1749.0+4321/5BZBJ1749+4321                             
J1751+0939 267.887   9.650 B -   J1751+0939/4FGLJ1751.5+0938/HB89_1749+096/5BZBJ1751+0939/J1751+0939    
J1752+1734 268.192  17.572 Q -   J1752+1734/1750+175/5BZQJ1752+1734                                     
J1753+2848 268.427  28.801 Q -   J1753+2848/4FGLJ1753.7+2847/5BZQJ1753+2848                             
J1753+4409 268.344  44.163 Q -   J1753+4409/1751+441/5BZQJ1753+4409                                     
J1754+6452 268.532  64.867 - -   J1754+6452                                                             
J1756+1535 269.221  15.589 - -   J1756+1535/4FGLJ1756.9+1531                                            
J1756+1553 269.140  15.896 Q -   J1756+1553/4FGLJ1756.6+1553/5BZQJ1756+1553                             
J1756+3046 269.205  30.780 - -   J1756+3046                                                             
J1759+2343 269.752  23.730 Q -   J1759+2343/1756+237/5BZQJ1759+2343                                     
J1800+3848 270.103  38.809 Q -   J1800+3848/1758+388/5BZQJ1800+3848                                     
J1800+7828 270.190  78.468 B -   J1800+7828/4FGLJ1800.6+7828/5BZBJ1800+7828/J1800+7828                  
J1801+4404 270.385  44.073 Q -   J1801+4404/4FGLJ1801.5+4404/S4_1800+44/5BZQJ1801+4404                  
J1803+0934 270.890   9.574 Q -   5BZQJ1803+0934/J1803+0934                                              
J1804+0042 271.037   0.706 G HSP 3HSPJ180408.9+004222/2WHSPJ180408.8+004221/5BZGJ1804+0042              
J1804+0101 271.067   1.026 Q -   J1804+0101/1801+010/5BZQJ1804+0101                                     
J1805+1714 271.448  17.249 - -   J1805+1714/1803+172                                                    
J1806+6949 271.711  69.824 B -   J1806+6949/4FGLJ1806.8+6949/3C_371/5BZBJ1806+6949                      
J1807+2204 271.912  22.082 Q -   J1807+2204/1805+220/5BZQJ1807+2204                                     
J1808+4542 272.091  45.706 Q -   J1808+4542/1806+456/5BZQJ1808+4542                                     
J1809+1849 272.439  18.818 Q -   5BZQJ1809+1849/J1809+1849                                              
J1811+1704 272.930  17.083 B -   J1811+1704/1809+170/5BZBJ1811+1704                                     
J1813+0615 273.389   6.262 B -   J1813+0615/4FGLJ1813.6+0614/5BZBJ1813+0615                             
J1813+2952 273.405  29.877 Q -   4FGLJ1814.4+2953/B21811+29/5BZQJ1813+2952                              
J1815+1623 273.812  16.396 Q -   J1815+1623/1813+163/5BZQJ1815+1623                                     
J1816+5307 274.238  53.129 - -   J1816+5307                                                             
J1818+5017 274.627  50.289 Q -   J1818+5017/1817+502/5BZQJ1818+5017                                     
J1823+7938 275.809  79.647 G -   J1823+7938/1826+796/5BZGJ1823+7938                                     
J1824+1044 276.012  10.740 Q -   J1824+1044/1821+107/5BZQJ1824+1044                                     
J1824+5651 276.029  56.850 B -   J1824+5651/4FGLJ1824.1+5651/5BZBJ1824+5651/J1824+5651                  
J1827+2658 276.981  26.968 - -   J1827+2658                                                             
J1832+1357 278.181  13.962 Q -   J1832+1357/1830+139/5BZQJ1832+1357                                     
J1835+2506 278.993  25.113 Q -   5BZQJ1835+2506/J1835+2506                                              
J1835+3241 278.764  32.696 - -   J1835+3241/1833+326                                                    
J1835+6119 278.832  61.328 Q -   J1835+6119/1834+612/5BZQJ1835+6119                                     
J1840+2457 280.014  24.961 Q -   J1840+2457/1838+249/5BZQJ1840+2457                                     
J1840+3900 280.238  39.013 Q -   J1840+3900/1839+389/5BZQJ1840+3900                                     
J1842+6809 280.640  68.157 Q -   J1842+6809/4FGLJ1842.3+6810/5BZQJ1842+6809                             
J1846+3747 281.633  37.788 Q -   5BZQJ1846+3747/J1846+3747                                              
J1848+3219 282.092  32.317 Q -   J1848+3219/4FGLJ1848.4+3217/B2_1846+32A/5BZQJ1848+3219                 
J1849+3024 282.334  30.404 Q -   J1849+3024/1847+303/5BZQJ1849+3024                                     
J1849+6705 282.317  67.095 Q -   J1849+6705/4FGLJ1849.2+6705/5BZQJ1849+6705/J1849+6705                  
J1850+2825 282.615  28.420 Q -   J1850+2825/1848+283/5BZQJ1850+2825                                     
J1852+4019 283.127  40.318 Q -   J1852+4019/1850+402/5BZQJ1852+4019                                     
J1852+4855 283.119  48.930 Q -   J1852+4855/4FGLJ1852.4+4856/5BZQJ1852+4855                             
J1854+7351 283.739  73.856 Q -   J1854+7351/1856+736/5BZQJ1854+7351                                     
J1855+3742 283.865  37.716 Q -   J1855+3742/1853+376/5BZQJ1855+3742                                     
J1900+2701 285.202  27.033 - -   J1900+2701/1858+269                                                    
J1900+2722 285.144  27.375 - -   J1900+2722                                                             
J1912+3740 288.105  37.677 Q -   J1912+3740/1910+375/5BZQJ1912+3740                                     
J1916-1519 289.219 -15.317 - -   J1916-1519/4FGLJ1916.7-1516                                            
J1917-1921 289.437 -19.359 B -   J1917-1921/4FGLJ1917.7-1921/1H_1914-194/5BZBJ1917-1921/J1917-1921      
J1918+4937 289.690  49.632 Q -   5BZQJ1918+4937/J1918+4937                                              
J1918+5520 289.545  55.344 Q -   J1918+5520/1917+552/5BZQJ1918+5520                                     
J1923+3941 290.953  39.685 - -   J1923+3941                                                             
J1927+6117 291.877  61.292 B -   J1927+6117/4FGLJ1927.5+6117/5BZBJ1927+6117                             
J1927+7358 291.952  73.967 Q -   J1927+7358/1928+738/5BZQJ1927+7358                                     
J1933+6540 293.489  65.671 Q -   J1933+6540/4FGLJ1934.3+6541/5BZQJ1933+6540                             
J1934+6138 293.670  61.645 Q -   J1934+6138/1934+615/5BZQJ1934+6138                                     
J1935+8130 293.845  81.504 - -   J1935+8130/1939+813                                                    
J1936+7131 294.015  71.526 Q -   J1936+7131/1936+714/5BZQJ1936+7131                                     
J1936-0402 294.224  -4.046 Q -   5BZQJ1936-0402/J1936-0402                                              
J1938-1749 294.521 -17.822 Q -   J1938-1749/1935-179/5BZQJ1938-1749                                     
J1939-1002 294.989 -10.045 Q -   J1939-1002/1937-101/5BZQJ1939-1002                                     
J1939-1525 294.861 -15.429 Q -   J1939-1525/4FGLJ1939.5-1525/5BZQJ1939-1525                             
J1941-0211 295.329  -2.196 Q -   5BZQJ1941-0211/J1941-0211                                              
J1947-0103 296.932  -1.057 - -   J1947-0103/1945-011                                                    
J1949+5041 297.431  50.692 - -   J1949+5041/1948+505                                                    
J1949-1957 297.473 -19.954 Q -   J1949-1957/1946-200/5BZQJ1949-1957                                     
J1951+0134 297.900   1.579 Q -   J1951+0134/1949+014/5BZQJ1951+0134                                     
J1951-0509 297.948  -5.162 Q -   J1951-0509/4FGLJ1951.8-0511/5BZQJ1951-0509                             
J1954+6153 298.733  61.900 - -   J1954+6153                                                             
J1954-1123 298.671 -11.390 B -   J1954-1123/4FGLJ1954.6-1122/CGRaBS_J1954-1123/5BZBJ1954-1123           
J1955+0618 298.980   6.303 - -   J1955+0618                                                             
J1955+5131 298.928  51.530 Q -   J1955+5131/4FGLJ1955.4+5132/5BZQJ1955+5131                             
J1959+6508 299.999  65.149 B -   J1959+6508/4FGLJ2000.0+6508/1ES_1959+650/5BZBJ1959+6508/J1959+6508     
J2000-1325 300.176 -13.426 Q -   J2000-1325/4FGLJ2000.6-1328/5BZQJ2000-1325                             
J2000-1748 300.238 -17.816 Q -   J2000-1748/4FGLJ2000.9-1748/PKS_1958-179/5BZQJ2000-1748/J2000-1748     
J2003-0421 300.854  -4.361 - -   J2003-0421                                                             
J2004+7355 301.071  73.918 - -   J2004+7355/2005+737                                                    
J2005+7752 301.379  77.879 B -   J2005+7752/4FGLJ2005.5+7752/CGRaBS_J2005+7752/5BZBJ2005+7752           
J2006+6424 301.574  64.413 Q -   J2006+6424/4FGLJ2005.8+6424/5BZQJ2006+6424                             
J2007+0636 301.800   6.612 Q -   J2007+0636/2004+064/5BZQJ2007+0636                                     
J2007+6607 301.870  66.123 Q -   J2007+6607/4FGLJ2007.2+6607/5BZQJ2007+6607                             
J2009+0727 302.481   7.454 Q LSP 4FGLJ2010.0+0726/TXS2007+073/5BZQJ2009+0727                            
J2009+7229 302.468  72.489 B -   J2009+7229/4FGLJ2010.0+7229/5BZBJ2009+7229                             
J2010+6116 302.705  61.271 Q -   J2010+6116/2009+611/5BZQJ2010+6116                                     
J2011-1546 302.815 -15.778 Q -   J2011-1546/4FGLJ2011.6-1546/5BZQJ2011-1546                             
J2015+6554 303.981  65.915 Q -   J2015+6554/4FGLJ2015.4+6556/5BZQJ2015+6554                             
J2015-1252 303.807 -12.882 Q -   J2015-1252/2012-130/5BZQJ2015-1252                                     
J2016+1632 304.058  16.543 - -   J2016+1632/2013+163                                                    
J2018-0509 304.741  -5.158 Q -   J2018-0509/2016-053/5BZQJ2018-0509                                     
J2018-1109 304.617 -11.165 Q -   J2018-1109/2015-113/5BZQJ2018-1109                                     
J2020+6747 305.079  67.785 Q -   J2020+6747/2019+676/5BZQJ2020+6747                                     
J2021+0515 305.397   5.251 - -   J2021+0515/2019+050                                                    
J2022+6136 305.528  61.616 Q -   J2022+6136/2021+614/5BZQJ2022+6136                                     
J2022+7611 305.648  76.191 B -   J2022+7611/4FGLJ2022.5+7612/5BZBJ2022+7611                             
J2023-0123 305.887  -1.395 - -   J2023-0123/4FGLJ2023.6-0123                                            
J2024+1718 306.236  17.304 Q -   J2024+1718/2022+171/5BZQJ2024+1718                                     
J2025+0316 306.290   3.279 Q -   J2025+0316/4FGLJ2025.2+0317/5BZQJ2025+0316                             
J2027-0831 306.969  -8.532 Q -   J2027-0831/2025-086/5BZQJ2027-0831                                     
J2030-0503 307.593  -5.054 Q -   J2030-0503/4FGLJ2030.4-0502/5BZQJ2030-0503                             
J2031+0239 307.947   2.660 Q -   J2031+0239/2029+024/5BZQJ2031+0239                                     
J2031+1219 307.979  12.328 U -   J2031+1219/4FGLJ2032.0+1219/5BZUJ2031+1219                             
J2033+2146 308.383  21.773 - -   J2033+2146/2031+216                                                    
J2036-0629 309.170  -6.484 Q -   J2036-0629/2034-066/5BZQJ2036-0629                                     
J2037-1522 309.366 -15.367 Q -   J2037-1522/2034-155/5BZQJ2037-1522                                     
J2042+7508 310.656  75.134 - -   J2042+7508/2043+749                                                    
J2043+1255 310.793  12.920 Q -   5BZQJ2043+1255/J2043+1255                                              
J2045-1858 311.349 -18.982 - -   J2045-1858                                                             
J2049+1003 312.441  10.054 - -   J2049+1003/4FGLJ2049.9+1002                                            
J2050+0407 312.526   4.130 B -   J2050+0407/4FGLJ2050.0+0408/5BZBJ2050+0407                             
J2051+1743 312.898  17.727 U -   J2051+1743/2049+175/5BZUJ2051+1743                                     
J2101+0341 315.412   3.692 Q -   J2101+0341/2059+034/5BZQJ2101+0341                                     
J2102+6758 315.683  67.972 - -   J2102+6758                                                             
J2106+0231 316.617   2.527 Q -   5BZQJ2106+0231/J2106+0231                                              
J2106+2135 316.545  21.593 Q -   J2106+2135/2103+213/5BZQJ2106+2135                                     
J2108+1430 317.171  14.508 Q -   J2108+1430/4FGLJ2108.5+1434/5BZQJ2108+1430                             
J2110-1020 317.504 -10.349 Q -   J2110-1020/4FGLJ2110.2-1021/5BZQJ2110-1020                             
J2114+1714 318.669  17.240 - -   J2114+1714/2112+170                                                    
J2114+2832 318.743  28.549 Q -   J2114+2832/4FGLJ2114.8+2831/5BZQJ2114+2832                             
J2115+2933 318.873  29.561 Q -   J2115+2933/4FGLJ2115.4+2932/5BZQJ2115+2933                             
J2115-1416 318.827 -14.279 U -   J2115-1416/2112-144/5BZUJ2115-1416                                     
J2117+0503 319.336   5.051 Q -   J2117+0503/2114+048/5BZQJ2117+0502                                     
J2118-0636 319.680  -6.605 Q -   5BZQJ2118-0636/J2118-0636                                              
J2120+0533 320.172   5.562 - -   J2120+0533/2118+053                                                    
J2123+0535 320.935   5.589 Q -   J2123+0535/4FGLJ2123.6+0535/5BZQJ2123+0535                             
J2124-1941 321.186 -19.695 - -   J2124-1941/2121-199                                                    
J2125+0441 321.372   4.693 Q -   J2125+0441/2122+044/5BZQJ2125+0441                                     
J2128-0244 322.093  -2.742 Q -   5BZQJ2128-0244/J2128-0244                                              
J2129-1538 322.301 -15.645 Q -   J2129-1538/2126-158/5BZQJ2129-1538                                     
J2130-0927 322.580  -9.460 U -   J2130-0927/2127-096/5BZUJ2130-0927                                     
J2131-1207 322.897 -12.118 Q -   J2131-1207/2128-123/5BZQJ2131-1207                                     
J2133+1443 323.406  14.730 - -   J2133+1443/4FGLJ2133.6+1439                                            
J2134-0153 323.543  -1.888 B -   J2134-0153/4FGLJ2134.2-0154/5BZBJ2134-0153                             
J2136+0041 324.161   0.698 Q -   J2136+0041/4FGLJ2136.2+0032/5BZQJ2136+0041                             
J2139+0122 324.927   1.374 Q -   5BZQJ2139+0122/J2139+0122                                              
J2139+1423 324.755  14.393 Q -   J2139+1423/2136+141/5BZQJ2139+1423                                     
J2142-0437 325.654  -4.629 Q -   J2142-0437/4FGLJ2142.7-0437/5BZQJ2142-0437                             
J2143+1743 325.898  17.730 Q -   J2143+1743/4FGLJ2143.5+1743/OX_169/5BZQJ2143+1743/J2143+1743           
J2145+1115 326.328  11.258 Q -   J2145+1115/2142+110/5BZQJ2145+1115                                     
J2146-1525 326.596 -15.429 Q -   J2146-1525/4FGLJ2146.4-1528/5BZQJ2146-1525                             
J2147+0929 326.792   9.496 Q -   J2147+0929/4FGLJ2147.1+0931/5BZQJ2147+0929/J2147+0929                  
J2148+0211 327.166   2.191 - -   J2148+0211                                                             
J2148+0657 327.023   6.961 Q -   J2148+0657/4FGLJ2148.6+0652/5BZQJ2148+0657                             
J2148-1723 327.153 -17.396 Q -   J2148-1723/2145-176/5BZQJ2148-1723                                     
J2151+0552 327.908   5.870 Q -   J2151+0552/2149+056/5BZQJ2151+0552                                     
J2151+0709 327.881   7.157 Q -   J2151+0709/2149+069/5BZQJ2151+0709                                     
J2152+1734 328.103  17.577 B -   J2152+1734/4FGLJ2152.5+1737/5BZBJ2152+1734/J2152+1734                  
J2153-1136 328.459 -11.604 Q -   J2153-1136/4FGLJ2153.8-1137/5BZQJ2153-1136                             
J2156-0037 329.062  -0.618 - -   J2156-0037/4FGLJ2156.3-0036                                            
J2157+3127 329.370  31.450 Q -   J2157+3127/4FGLJ2157.5+3127/5BZQJ2157+3127                             
J2158-1501 329.526 -15.019 Q -   J2158-1501/4FGLJ2158.1-1501/PKS_2155-152/5BZQJ2158-1501                
J2200+0234 330.206   2.575 Q -   5BZQJ2200+0234/J2200+0234                                              
J2200+2137 330.059  21.632 - LSP 4FGLJ2200.1+2138/TXS2157+213/J2200+2137                                
J2203+1007 330.879  10.128 - -   J2203+1007/2201+098                                                    
J2203+1725 330.862  17.430 Q -   J2203+1725/4FGLJ2203.4+1725/5BZQJ2203+1725/J2203+1725                  
J2203+3145 330.812  31.761 Q -   J2203+3145/2201+315/5BZQJ2203+3145                                     
J2204+3632 331.088  36.544 - -   4FGLJ2204.5+3634/MG3J220423+3632/J2204+3632                            
J2206-0031 331.680  -0.517 - -   J2206-0031/4FGLJ2206.8-0032                                            
J2207+1652 331.970  16.872 Q -   J2207+1652/2205+166/5BZQJ2207+1652                                     
J2210+2013 332.715  20.223 - -   J2210+2013/2208+199                                                    
J2211+1841 332.975  18.697 Q -   J2211+1841/2209+184/5BZQJ2211+1841                                     
J2212+2355 333.025  23.928 U -   J2212+2355/4FGLJ2212.0+2356/5BZUJ2212+2355                             
J2212+2843 333.043  28.717 - -   J2212+2843                                                             
J2214+3739 333.524  37.653 Q -   5BZQJ2214+3739/J2214+3739                                              
J2216+3102 334.178  31.043 Q -   J2216+3102/4FGLJ2216.8+3103/5BZQJ2216+3102                             
J2216+3518 334.083  35.304 Q -   J2216+3518/2214+350/5BZQJ2216+3518                                     
J2217+2421 334.253  24.363 B -   J2217+2421/4FGLJ2216.9+2421/5BZBJ2217+2421                             
J2218+1520 334.545  15.343 Q -   J2218+1520/2215+150/5BZQJ2218+1520                                     
J2218-0335 334.717  -3.594 Q -   J2218-0335/4FGLJ2219.2-0342/5BZQJ2218-0335                             
J2219+1806 334.809  18.110 Q -   J2219+1806/4FGLJ2219.2+1806/5BZQJ2219+1806                             
J2219+2613 334.957  26.224 G -   5BZGJ2219+2613/J2219+2613                                              
J2225+2118 336.409  21.302 Q -   J2225+2118/4FGLJ2225.6+2120/5BZQJ2225+2118                             
J2226+0052 336.694   0.870 Q -   J2226+0052/4FGLJ2226.8+0051/5BZQJ2226+0052                             
J2228+2503 337.006  25.051 Q -   5BZQJ2228+2503/J2228+2503                                              
J2229-0832 337.417  -8.548 Q -   J2229-0832/4FGLJ2229.7-0832/5BZQJ2229-0832/J2229-0832                  
J2230+6946 337.652  69.774 Q -   J2230+6946/2229+695/5BZQJ2230+6946                                     
J2230-1325 337.564 -13.429 Q -   J2230-1325/2227-136/5BZQJ2230-1325                                     
J2235-1826 338.984 -18.436 Q -   5BZQJ2235-1826/J2235-1826                                              
J2236+2828 339.094  28.483 Q -   J2236+2828/4FGLJ2236.3+2828/B2_2234+28A/5BZQJ2236+2828/J2236+2828      
J2236+7322 339.161  73.381 Q -   J2236+7322/2235+731/5BZQJ2236+7322                                     
J2236-1433 339.142 -14.556 B -   J2236-1433/4FGLJ2236.5-1433/5BZBJ2236-1433/J2236-1433                  
J2238+0724 339.543   7.404 Q -   J2238+0724/2235+071/5BZQJ2238+0724                                     
J2238+2749 339.554  27.831 Q -   J2238+2749/2235+275/5BZQJ2238+2749                                     
J2241+0953 340.457   9.898 Q -   J2241+0953/2239+096/5BZQJ2241+0953                                     
J2241+4120 340.280  41.337 B -   J2241+4120/4FGLJ2241.2+4120/5BZBJ2241+4120                             
J2244+2600 341.146  26.006 Q -   J2244+2600/2242+257/5BZQJ2244+2600                                     
J2245+0324 341.368   3.402 Q -   J2245+0324/2242+031/5BZQJ2245+0324                                     
J2245+0500 341.474   5.016 Q -   J2245+0500/2243+047/5BZQJ2245+0500                                     
J2246-1206 341.576 -12.114 Q -   J2246-1206/2243-123/5BZQJ2246-1206                                     
J2247+0310 341.994   3.178 Q -   J2247+0310/2245+029/5BZQJ2247+0310                                     
J2247-1237 341.969 -12.622 Q -   J2247-1237/2245-128/5BZQJ2247-1237                                     
J2249+2107 342.252  21.117 Q -   J2249+2107/4FGLJ2248.9+2106/5BZQJ2249+2107                             
J2253+1608 343.491  16.148 Q -   J2253+1608/4FGLJ2253.9+1609/3C_454.3/5BZQJ2253+1608/J2253+1608         
J2253+1942 343.281  19.710 Q -   J2253+1942/2250+194/5BZQJ2253+1942                                     
J2257+0243 344.323   2.722 Q -   J2257+0243/2254+024/5BZQJ2257+0243                                     
J2259-0811 344.753  -8.184 Q -   5BZQJ2259-0811/J2259-0811                                              
J2300+1655 345.179  16.921 Q -   J2300+1655/2258+166/5BZQJ2300+1655                                     
J2301-0158 345.283  -1.968 Q -   J2301-0158/4FGLJ2301.0-0158/5BZQJ2301-0158                             
J2303+3853 345.767  38.897 - -   J2303+3853                                                             
J2305+8242 346.323  82.714 - -   J2305+8242/2304+824                                                    
J2307+1450 346.892  14.838 B LSP 4FGLJ2307.6+1451/MG1J230734+1449/5BZBJ2307+1450                        
J2307+3230 346.816  32.509 Q -   J2307+3230/2304+322/5BZQJ2307+3230                                     
J2308+2008 347.048  20.145 Q -   J2308+2008/2305+198/5BZQJ2308+2008                                     
J2310+1055 347.619  10.925 Q -   J2310+1055/2307+106/5BZQJ2310+1055                                     
J2311+4543 347.948  45.732 Q -   J2311+4543/2309+454/5BZQJ2311+4543                                     
J2322+1843 350.619  18.724 Q -   J2322+1843/2319+184/5BZQJ2322+1843                                     
J2322+4445 350.585  44.762 - -   J2322+4445/4FGLJ2322.1+4440                                            
J2323-0317 350.883  -3.285 Q -   J2323-0317/4FGLJ2323.5-0317/5BZQJ2323-0317                             
J2327+0940 351.890   9.669 Q -   J2327+0940/4FGLJ2327.5+0939/5BZQJ2327+0940                             
J2327+1524 351.842  15.410 U -   J2327+1524/2324+151/5BZUJ2327+1524                                     
J2327+1533 351.900  15.553 Q -   J2327+1533/2325+152/5BZQJ2327+1533                                     
J2329+0834 352.274   8.571 Q -   J2329+0834/4FGLJ2329.0+0832/5BZQJ2329+0834                             
J2330+1100 352.670  11.005 Q -   J2330+1100/4FGLJ2330.5+1102/5BZQJ2330+1100                             
J2330+3348 352.557  33.810 Q -   J2330+3348/2327+335/5BZQJ2330+3348                                     
J2331-1556 352.911 -15.949 Q -   J2331-1556/4FGLJ2331.3-1558/5BZQJ2331-1556                             
J2334+0736 353.553   7.608 Q -   J2334+0736/4FGLJ2334.2+0736/CGRaBS_J2334+0736/5BZQJ2334+0736           
J2335-0131 353.835  -1.519 Q -   J2335-0131/4FGLJ2335.4-0128/5BZQJ2335-0131                             
J2336-1451 354.240 -14.856 - -   J2336-1451                                                             
J2337+2617 354.375  26.297 - -   J2337+2617/2334+260                                                    
J2337-0230 354.489  -2.516 Q -   J2337-0230/4FGLJ2338.0-0230/5BZQJ2337-0230                             
J2339-1206 354.946 -12.113 - -   J2339-1206/2337-123                                                    
J2340+2641 355.121  26.699 B -   J2340+2641/2337+264/5BZBJ2340+2641                                     
J2343+1543 355.928  15.718 Q -   5BZQJ2343+1543/J2343+1543                                              
J2343+2339 355.802  23.663 Q -   J2343+2339/2340+233/5BZQJ2343+2339                                     
J2345-1555 356.302 -15.919 Q -   J2345-1555/4FGLJ2345.2-1555/CGRaBS_J2345-1555/5BZQJ2345-1555/J2345-1555
J2346+0930 356.653   9.513 Q -   J2346+0930/2344+09A/5BZQJ2346+0930                                     
J2346+8007 356.607  80.132 B LSP 4FGLJ2346.7+8008/WNB2344.2+7951/5BZBJ2346+8007                         
J2348-0425 357.049  -4.432 Q -   J2348-0425/2345-047/5BZQJ2348-0425                                     
J2348-1631 357.011 -16.520 Q -   J2348-1631/4FGLJ2348.0-1630/PKS_2345-16/5BZQJ2348-1631/J2348-1631      
J2350+1106 357.508  11.110 Q -   J2350+1106/2347+108/5BZQJ2350+1106                                     
J2352+3947 358.204  39.799 U -   J2352+3947/2350+395/5BZUJ2352+3947                                     
J2354-1513 358.626 -15.220 Q -   J2354-1513/2351-154/5BZQJ2354-1513                                     
J2357-0152 359.355  -1.871 B -   J2357-0152/4FGLJ2357.4-0152/5BZBJ2357-0152                             
J2357-1125 359.380 -11.428 Q -   J2357-1125/2354-117/5BZQJ2357-1125                                     
J2358+1955 359.692  19.922 Q -   J2358+1955/2356+196/5BZQJ2358+1955                                     
J2358-1020 359.545 -10.336 Q -   J2358-1020/4FGLJ2358.3-1021/5BZQJ2358-1020                             


==> data_ascii/neut.dat <==
55056.70000000000  480.0 0.780  29.51   0.40   0.38   1.23 0.16  0.22    0.23279201563100366    3.4339513453602133 0.7800000000000000266 0.7800000000000000266 Off-line
55141.10000000000  250.0 0.520 298.21   0.53   0.57  11.74 0.32  0.38    0.60475658581603520    3.8004775585605213 0.5200000000000000178 0.5200000000000000178 Off-line
55355.50000000000  350.0 0.720 346.29   2.11   2.33  22.63 2.72  2.15   16.98250740751034726   20.1561031154892092 0.2811565569676452436 0.3735858759540043872 Off-line
55387.50000000000  200.0 0.530 307.31   2.77   2.50  21.22 2.53  1.73   17.63234584790539117   20.8930584518447908 0.1993348834308825979 0.2653006866327992097 Off-line
55464.90000000000  390.0 0.740 266.26   0.55   0.39  13.48 0.32  0.24    0.41343359321241674    3.6150113218324349 0.7399999999999999911 0.7399999999999999911 Off-line
55478.40000000000  600.0 0.840 331.13   0.39   0.48  11.03 0.30  0.36    0.45097562542281477    3.6115842459894285 0.8399999999999999689 0.8399999999999999689 Off-line
55497.30000000000  850.0 0.880  88.86   0.29   0.20   0.34 0.16  0.14    0.11545353001942489    3.2737942170283230 0.8800000000000000044 0.8800000000000000044 Off-line
55513.60000000000  460.0 0.790 285.56   0.48   0.32   3.17 0.31  0.27    0.36442474781641604    3.5319827192929898 0.7900000000000000355 0.7900000000000000355 Off-line
55589.60000000000  210.0 0.550 307.79   0.40   0.51   1.16 0.20  0.29    0.35020904105892220    3.5604728154037857 0.5500000000000000444 0.5500000000000000444 Off-line
55695.06415108922  187.0 0.508 138.47   6.68   3.78  -1.94 0.97  1.12   17.16990340929697467   24.2449923162358587 0.1962065009560229611 0.2191321930594311573 IceCat-1
55702.80000000000  420.0 0.760 234.93   0.94   0.98  20.07 0.93  0.93    2.80481392112496764    5.9474755596301341 0.7600000000000000089 0.7600000000000000089 Off-line
55722.42607809128  294.0 0.750 272.55   1.67   2.42  35.64 1.30  1.05    7.54885444749457513   11.0791035148005950 0.6588669822608332893 0.7079802895905082938 IceCat-1
55728.72979097178  109.0 0.257  71.15   1.41   2.07   5.38 0.79  0.90    4.61908367857307223    8.2868214674274263 0.2570000000000000062 0.2570000000000000062 IceCat-1
55756.11298443852   72.0 0.778  68.20   0.31   1.10  40.67 0.44  0.44    0.97452204114355390    4.3479004101786067 0.7780000000000000249 0.7780000000000000249 IceCat-1
55764.20000000000  220.0 0.560 315.53   2.47   4.10   6.02 6.77  5.54   63.52041164164640463   67.4466739055832250 0.0584645021372039234 0.0868344410567188363 Off-line
55768.51080159916  160.0 0.396 151.08   1.19   1.71   6.99 0.98  0.83    4.12255495967320584    7.4961225346401807 0.3960000000000000187 0.3960000000000000187 IceCat-1
55780.97970434913  108.0 0.266 336.80   1.36   1.98   1.53 0.93  0.78    4.48572307042818696    8.0805697116820241 0.2660000000000000142 0.2660000000000000142 IceCat-1
55791.68864321097  123.0 0.340 332.45   0.97   1.23  -2.09 0.93  0.90    3.16201300583812728    6.3415419936744248 0.3400000000000000244 0.3400000000000000244 IceCat-1
55806.09220290563  243.0 0.609   9.76   2.86   1.32   7.59 0.87  0.86    5.67952827879230693    9.7320539747412358 0.6089999999999999858 0.6089999999999999858 IceCat-1
55811.79461555000  186.0 0.506 196.08   3.91   2.68   9.40 1.55  1.06   13.50876987061977097   17.8840233235599868 0.2484003744207815279 0.2959033029714392415 IceCat-1
55833.26046548522  158.0 0.521 121.45   1.34   1.29  50.04 0.24  0.15    0.80558289619676271    5.2929697904905817 0.5210000000000000187 0.5210000000000000187 IceCat-1
55834.44513646853  160.0 0.429 267.01   1.19   1.14  -4.44 0.60  0.79    2.54366903179531567    5.8862681466541797 0.4289999999999999925 0.4289999999999999925 IceCat-1
55846.86687056347  115.0 0.434 172.13   1.40   1.39  44.70 0.79  0.45    2.71716348608981217    6.3924592485571878 0.4339999999999999969 0.4339999999999999969 IceCat-1
55885.96104031756  159.0 0.420  26.06   1.89   3.16   9.82 1.40  1.36   10.94687960143363270   14.5972149761213004 0.2544347826086956754 0.3009149813495269332 IceCat-1
55903.71892797326  123.0 0.446 165.19   7.03   4.13  38.49 3.67  3.49   62.75771148517113573   66.2714640928842300 0.0471286818445766087 0.0703838172661640643 IceCat-1
55904.45690159585  108.0 0.335  99.98   1.19   2.02  20.42 1.60  2.02    9.12648373831102866   12.3853557637875049 0.2434214557408650725 0.2828790889904299055 IceCat-1
55908.39772381761  164.0 0.408 247.85   1.71   1.58   0.56 1.46  1.42    7.44180467782350163   10.6048311282982084 0.3635795339412360438 0.4023656793809154419 IceCat-1
55911.27685053114  891.0 0.946  36.74   1.80   2.24  18.88 2.46  2.82   16.75348530306365191   20.0141969475338435 0.3744583333333332265 0.4943305954843706940 IceCat-1
55913.33542794057  157.0 0.397  26.85   3.69   4.66   7.03 4.04  5.20   60.59660989876672943   63.7976668452502054 0.0434469917308240652 0.0650804030756306773 IceCat-1
55987.80691328732  433.0 0.825 237.96   0.53   0.62  18.76 0.47  0.51    0.88514373014892422    4.0384140746245389 0.8249999999999999556 0.8249999999999999556 IceCat-1
56043.41532671855  109.0 0.274 183.56   2.15   2.02   0.52 0.86  0.71    5.14192323594675305    9.2462329638176062 0.2740000000000000213 0.2740000000000000213 IceCat-1
56048.57042089660   85.0 0.464 165.37   7.01   5.36 -71.51 3.53  2.68   60.33248049641616717   64.2737821594892011 0.0510016623772906533 0.0755002948572205956 IceCat-1
56062.95901934374  194.0 0.613 198.94   1.71   1.41  32.00 0.97  1.09    5.04791107578807985    8.3686088846240185 0.6129999999999999893 0.6129999999999999893 IceCat-1
56070.57428240460  213.0 0.525 171.08   0.66   1.41  26.44 0.46  0.37    1.34939258453315580    4.9812107193559285 0.5250000000000000222 0.5250000000000000222 IceCat-1
56070.63865189075  168.0 0.490 343.78   4.92   4.48  15.48 2.38  1.54   28.94035152486917184   33.3466267280114650 0.1122819148936170380 0.1536769368850619821 IceCat-1
56076.54294700876  126.0 0.416 176.48   6.64   5.93  22.87 2.70  1.77   44.12987346515948417   49.1072714980305847 0.0625141284867382491 0.0885955788086643797 IceCat-1
56079.30557152734  137.0 0.395 119.31   2.02   0.92  14.79 0.62  0.73    3.11724531052447196    6.8516980854380769 0.3950000000000000178 0.3950000000000000178 IceCat-1
56083.65455898678  107.0 0.385 152.58   1.89   2.42  36.38 1.54  1.47   10.18904891357143505   13.5019239744513655 0.2505789672476123608 0.2982150759073805557 IceCat-1
56146.20714663897  373.0 0.744 330.07   0.83   0.83   1.42 0.60  0.45    1.36894899880175225    4.6191642627694547 0.7439999999999999947 0.7439999999999999947 IceCat-1
56186.30530486623  174.0 0.438 182.24   1.36   1.71   3.88 0.67  0.82    3.59264681882894754    7.1951962941085696 0.4380000000000000004 0.4380000000000000004 IceCat-1
56192.54933227013  143.0 0.426  70.62   1.49   1.27  19.79 0.91  0.71    3.51167226818267064    6.9075756963877160 0.4259999999999999898 0.4259999999999999898 IceCat-1
56211.77094169458  481.0 0.842 205.14   0.66   0.70  -2.28 0.52  0.56    1.15359282239817218    4.3185669644693929 0.8419999999999999707 0.8419999999999999707 IceCat-1
56226.59949621974  961.0 0.926 169.80   1.32   1.41  27.91 0.85  0.88    3.70935698590980856    7.0298477050335402 0.9260000000000000453 0.9260000000000000453 IceCat-1
56234.50752072420  112.0 0.276 123.18   0.92   0.97   6.05 0.64  0.56    1.78128303458541293    5.0433974828367631 0.2760000000000000231 0.2760000000000000231 IceCat-1
56246.33035012512  116.0 0.319 225.70   1.01   1.19   8.88 0.94  0.95    3.26568556340658933    6.4311146034518512 0.3190000000000000058 0.3190000000000000058 IceCat-1
56317.26571230239  165.0 0.531   7.67   6.46   5.92  74.14 3.36  2.82   60.08955684447732892   63.9993541253089830 0.0586020829085433861 0.0867727684378393482 IceCat-1
56317.65900654516  114.0 0.310 280.46   1.89   2.33  -1.90 0.93  0.82    5.80016543669015494    9.7599508346052701 0.3099999999999999978 0.3099999999999999978 IceCat-1
56319.27998864782  235.0 0.610 352.97   1.32   1.01  -1.98 0.97  0.90    3.42205833773902279    6.6188014555472190 0.6099999999999999867 0.6099999999999999867 IceCat-1
56367.73599255780  105.0 0.377 303.41   2.98   3.55  54.68 1.77  1.59   17.23226402347073360   20.9856517493840720 0.1450830051775687246 0.1878812375997689910 IceCat-1
56369.28453777279  106.0 0.327  13.45   0.79   0.88  20.62 1.44  0.99    3.18722428688318438    6.4695568180667253 0.3270000000000000129 0.3270000000000000129 IceCat-1
56390.18877428146   65.0 0.525 167.83   2.64   3.96  20.66 1.28  0.99   11.76683528402057100   16.4458377252669621 0.2958810572687224916 0.3338626424564877238 IceCat-1
56390.75835433359  163.0 0.395   7.38   4.88   8.04   4.22 4.73  3.58   84.32443089279971105   87.8731380367609347 0.0310642740850852993 0.0470116488469926527 IceCat-1
56391.98239268221  115.0 0.411 163.56   2.68   2.50  29.44 4.38  3.46   31.89596189336644727   35.3023265793077172 0.0854522791742179655 0.1217595452146861684 IceCat-1
56420.64119743768  140.0 0.452 337.76   3.21   2.02  26.24 2.69  1.90   18.85403269107012392   22.1292682435534900 0.1589833747818226728 0.2136170460751812550 IceCat-1
56421.18583123269  105.0 0.249 317.50   1.76   1.85   2.09 1.19  1.34    7.17327704575791447   10.4583825530823251 0.2301967963386727656 0.2489999999999999991 IceCat-1
56431.48285381537  110.0 0.364  45.35   3.12   1.49  23.85 1.15  0.89    7.38619848785496202   11.4008618686051850 0.3268119603589809130 0.3339090757519815322 IceCat-1
56443.55692494961  143.0 0.351 164.18   2.42   2.15   6.32 1.32  1.27    9.29620828142121702   12.8243528726444360 0.2503910512575720504 0.2862438606132133301 IceCat-1
56470.11039111138  851.0 0.938  93.74   1.01   1.14  14.17 1.23  1.04    3.83313573646124617    6.9864763502560434 0.9379999999999999449 0.9379999999999999449 IceCat-1
56470.42590147932  122.0 0.309 155.35   3.87   2.37   3.73 1.72  1.42   15.38877745434424504   19.2265949314518103 0.1331594194022537869 0.1680817752922001973 IceCat-1
56484.52983356070  165.0 0.426  77.87   2.59   1.19  -2.43 1.34  1.12    7.30326044180019185   10.7940699800773938 0.3868212672602916458 0.4127517216245735199 IceCat-1
56504.07237014141  122.0 0.319 122.87   2.29   4.35   6.32 3.24  2.40   29.41284705996908144   32.7587370006179910 0.0719235559258309815 0.1018422668239720025 IceCat-1
56505.25626840586  110.0 0.280 214.98   4.35   4.00   7.75 1.24  1.20   16.00170218105960984   21.2771588405745682 0.1160404437027584418 0.1376286719859809160 IceCat-1
56508.81461902112  113.0 0.328 129.02   1.14   1.54  13.36 1.08  1.68    5.80943313501824488    9.0237254479370570 0.3280000000000000138 0.3280000000000000138 IceCat-1
56512.33958626503  111.0 0.294  26.59   1.14   1.23   9.22 0.91  0.87    3.31328069210847476    6.5226141760761331 0.2939999999999999836 0.2939999999999999836 IceCat-1
56521.80000000000  420.0 0.760 223.77   0.42   0.45   2.87 0.46  0.52    0.66963047411266441    3.8165578469343675 0.7600000000000000089 0.7600000000000000089 Off-line
56526.40856500706  115.0 0.301  91.32   1.19   1.19   0.56 0.78  0.63    2.63563915672915705    5.9822819011130486 0.3009999999999999898 0.3009999999999999898 IceCat-1
56579.90921080246  293.0 0.665  32.92   0.88   0.70  10.28 0.42  0.57    1.22851980718628861    4.4822866875153142 0.6650000000000000355 0.6650000000000000355 IceCat-1
56588.55850592728  211.0 0.590 301.90   1.01   1.05  11.61 1.14  1.29    3.93154612633494649    7.1005700678834618 0.5899999999999999689 0.5899999999999999689 IceCat-1
56604.55261167329  153.0 0.502 342.73   1.54   1.58  41.81 1.40  0.89    5.61151279784208867    8.9043878116356101 0.5020000000000000018 0.5020000000000000018 IceCat-1
56608.03124344143 7006.0 0.272 129.24   0.26   0.26 -17.27 0.16  0.16    0.13069025438933540    3.2873289269349422 0.2720000000000000195 0.2720000000000000195 IceCat-1
56620.14505449561  180.0 0.553 285.16   2.20   1.54  19.47 1.43  1.46    8.48905458889765896   11.7392528359946979 0.4319995929167515514 0.4926621508756758860 IceCat-1
56630.47007245000  259.0 0.196 288.98   1.10   0.83 -14.21 0.77  1.31    3.15290238714271664    6.3681990918278197 0.1960000000000000075 0.1960000000000000075 IceCat-1
56658.40386364448  200.0 0.560 192.26   2.07   2.37  -2.69 1.01  0.71    5.99792869423363229   10.1297809489213861 0.5600000000000000533 0.5600000000000000533 IceCat-1
56660.88576485459  125.0 0.419  37.90  25.61  27.30  78.97 5.86  9.97  657.82224834543274028  663.8955720142706696 0.0042239911323929012 0.0066005294724985749 IceCat-1
56665.30789702800  214.0 0.693 344.66   0.53   0.48   1.57 0.37  0.34    0.56320902297231012    3.7357238503744865 0.6929999999999999494 0.6929999999999999494 IceCat-1
56666.50298620128  924.0 0.927 293.12   0.79   1.19  33.02 0.45  0.53    1.52398659625640875    4.9507806430615355 0.9270000000000000462 0.9270000000000000462 IceCat-1
56671.87788784308   54.0 0.335 337.59   0.57   0.92   0.71 0.97  0.86    2.14154517213582229    5.3462129582978086 0.3350000000000000200 0.3350000000000000200 IceCat-1
56679.14747345406  131.0 0.458 138.82   3.52  10.11  37.45 1.95  2.09   43.24810694711316472   48.9299666223431871 0.0702289068231841673 0.0978937763494088786 IceCat-1
56679.20447983344  374.0 0.821 220.29   8.94   8.37 -86.07 0.59  0.64   16.72214791634408826   32.1389105579429000 0.3255881792093484051 0.2671631342512491569 IceCat-1
56691.78513352538  685.0 0.126 349.58   2.64   2.55 -13.55 1.15  1.73   11.73950342793433776   15.3866451936345445 0.0711767822736030925 0.0856428535983612960 IceCat-1
56701.80908624909  140.0 0.394 202.59   4.79   3.21  13.06 2.31  2.52   30.34778503367740043   33.8993912625526406 0.0860967494824016605 0.1215538855550574032 IceCat-1
56711.92014365716  119.0 0.430 118.83  11.87  11.87  32.58 5.68  9.83  289.18941570934958918  292.7977071077380629 0.0098606057347027792 0.0153590837245547208 IceCat-1
56723.92001535036  109.0 0.396 308.06   2.68   4.61  32.93 2.71  3.23   34.00978251033433963   37.3152337297404983 0.0772162780064014759 0.1109873656699028321 IceCat-1
56740.08928629087  109.0 0.403 225.70   5.67   4.65  51.06 4.00  2.87   55.68347314781765789   59.1432092480334930 0.0479950295070128499 0.0712630955012356904 IceCat-1
56757.09875662815  246.0 0.627   2.11 151.51  58.92  81.22 8.00  6.94 2469.15375272445226074 2491.4286878736434119 0.0016839800393418946 0.0026319861743179813 IceCat-1
56758.56676566884  156.0 0.454 146.95   3.12   3.12  15.91 2.89  2.62   27.00387381319642444   30.1709997343369167 0.1114929266136162750 0.1573731636640355314 IceCat-1
56767.85935512539  163.0 0.489   6.28   7.03   5.89  16.57 4.77  5.11  100.25576139841891177  103.5191602439936247 0.0323457370802572031 0.0494029226705786501 IceCat-1
56780.95701619062  109.0 0.404 162.30   6.91  11.26  46.57 5.41  5.11  150.12760229636080567  153.7968270604071392 0.0178458956496627755 0.0274725209368963316 IceCat-1
56800.00000000000  300.0 0.640 349.50   2.69   2.69  17.90 1.47  1.12   10.94389508841272374   14.7832359138042140 0.3878158774813049714 0.4527672339803894275 Off-line
56811.14246654727  152.0 0.377   9.71   0.62   0.88   7.56 0.53  0.83    1.60221225333079453    4.7904940814004027 0.3770000000000000018 0.3770000000000000018 IceCat-1
56817.63639386016  459.0 0.815 106.26   2.68   2.15   1.31 1.05  0.86    7.24553367679048055   11.3774165073452167 0.7459414869977126772 0.7491667177042611314 IceCat-1
56819.20444852863 5960.0 0.997 110.65   0.53   0.62  11.45 0.19  0.19    0.34321899740468492    3.6908538886483426 0.9969999999999999973 0.9969999999999999973 IceCat-1
56842.29777539684  150.0 0.504 157.07   4.69   4.64  53.62 3.35  3.48   50.04863402452265575   53.3357280429279328 0.0667814493463206038 0.0988272777023131849 IceCat-1
56843.66869305359  212.0 0.559  25.88   1.85   2.99   2.54 1.79  1.75   13.45669797238652166   16.7837295708249350 0.2754804827940421363 0.3483275765676956404 IceCat-1
56845.49980612584  167.0 0.478 240.86   3.08   2.07  14.17 1.54  1.65   12.90291372737497966   16.3760001363238068 0.2456731168396384113 0.3052703235684989247 IceCat-1
56851.55657843665  134.0 0.391   0.79   1.14   1.19  15.60 0.89  0.66    2.83646546710988412    6.1184454773207726 0.3910000000000000142 0.3910000000000000142 IceCat-1
56859.75883340340  157.0 0.565 101.82   6.77   6.86 -32.89 5.23  8.08  142.48324343219709931  145.7011379101049044 0.0262967566682633658 0.0405555250099505424 IceCat-1
56889.37804694100  108.0 0.267 271.45   3.43   1.80   1.87 1.42  1.46   11.82998129635772599   15.5099247034613335 0.1496734384958572361 0.1800387941954229298 IceCat-1
56923.72110248644  209.0 0.241 169.72   0.70   0.83  -1.60 0.52  0.30    0.98536053579843852    4.2975454523157239 0.2409999999999999920 0.2409999999999999920 IceCat-1
56927.16084624148  182.0 0.481  50.89   3.91   5.14  -0.63 1.49  1.42   20.68385333215350030   25.7158774726795691 0.1542166125571946267 0.1956177467938614856 IceCat-1
56942.75086742418  173.0 0.436  63.85   2.24   1.36   3.21 0.90  1.08    5.59831810869701307    9.1629228458731955 0.4359999999999999987 0.4359999999999999987 IceCat-1
56971.29675779433  113.0 0.286 253.43   0.83   1.10   6.43 0.71  0.68    2.10698765294633450    5.3299861364715300 0.2859999999999999765 0.2859999999999999765 IceCat-1
56975.25687203509  110.0 0.380 221.48   4.53   2.29  28.00 2.31  2.30   24.69307533684845524   28.1713811585186384 0.1020530403750612297 0.1410717262248799841 IceCat-1
56999.66839927126  109.0 0.331 246.36   1.76   1.89  17.23 1.29  1.09    6.82275384543363383   10.1719480292339863 0.3217257511223667321 0.3310000000000000164 IceCat-1
57001.84777231211  154.0 0.373 318.12   2.33   1.93   1.57 1.57  1.72   11.00766941928059595   14.2433195634930332 0.2247144426844756571 0.2738811465199641471 IceCat-1
57012.41025006228  134.0 0.350 179.08   0.88   1.10  -1.94 0.71  0.82    2.37928519619623025    5.5779092145284030 0.3499999999999999778 0.3499999999999999778 IceCat-1
57024.79626014654  126.0 0.317 318.74   3.96   1.27   2.91 0.34  0.49    3.40933488749198288    9.7150646833277357 0.3170000000000000040 0.3170000000000000040 IceCat-1
57026.39897076738  133.0 0.448 272.11   1.71   1.54  28.76 2.41  1.86   10.89936301254808981   14.1534165495960593 0.2725802774274905249 0.3310405913203058326 IceCat-1
57040.50945469120  156.0 0.374 152.53   1.54   2.72   4.33 0.71  0.86    5.25289999643481309    9.4642080563778492 0.3739999999999999991 0.3739999999999999991 IceCat-1
57041.36873106383  140.0 0.347 286.92   1.36   1.27   6.43 0.60  0.53    2.33412480180087689    5.9640442779999985 0.3469999999999999751 0.3469999999999999751 IceCat-1
57042.98466339843  113.0 0.336  95.89   1.19   1.36  14.13 0.50  0.50    2.00276531666349289    5.6944144563511117 0.3360000000000000209 0.3360000000000000209 IceCat-1
57049.48125162859  293.0 0.661 100.37   1.36   1.63   4.59 0.79  0.67    3.42857714249522072    7.0074111428909438 0.6610000000000000320 0.6610000000000000320 IceCat-1
57051.22743860722  130.0 0.334 358.51   3.91   6.55   6.39 3.16  3.67   56.11025850980782081   59.6062460328731731 0.0394749628368826141 0.0586029150502622304 IceCat-1
57077.99961383577  106.0 0.379 237.75   8.26   2.26  55.11 3.38  3.03   52.96191143201281193   56.9196083796234191 0.0474562144462964824 0.0696372849437448121 IceCat-1
57094.32057719976  107.0 0.292 127.05   1.76   2.07  -3.36 0.75  0.75    4.51211244871833994    8.4884733660237046 0.2919999999999999818 0.2919999999999999818 IceCat-1
57140.59078409722  109.0 0.321  31.07   4.04   6.42  15.02 1.94  1.42   27.60328969150135947   32.8120746455915082 0.0771190590002731463 0.1023141887796015226 IceCat-1
57157.94156141448  401.0 0.768  91.49   0.92   0.75  12.14 0.53  0.50    1.35096338085995082    4.6097661823060729 0.7680000000000000160 0.7680000000000000160 IceCat-1
57168.01697966309  108.0 0.282 139.79   2.46   2.99  -1.49 0.90  1.01    8.17560218188573806   12.6209992531817168 0.2287425140496661402 0.2336791105685007142 IceCat-1
57174.01819277732  106.0 0.270 333.37   2.42   1.71   9.63 1.21  1.17    7.71999270729887765   11.2303695653409594 0.2319339939365576975 0.2514399257213132399 IceCat-1
57182.02652179277  118.0 0.313  49.53   1.10   1.10   0.30 0.45  0.82    2.19440246853247034    5.5805541636413860 0.3130000000000000004 0.3130000000000000004 IceCat-1
57182.18015402858  116.0 0.305 245.43   1.67   1.23   0.22 1.04  0.93    4.48697970748962227    7.7899318231939789 0.3049999999999999933 0.3049999999999999933 IceCat-1
57198.63994560632  112.0 0.286  71.89   4.35   4.70   0.86 2.39  1.83   29.99514125831194988   34.0406511234359925 0.0632313791207352455 0.0878683959168531092 IceCat-1
57198.73160683759  154.0 0.456 306.43   2.02   2.02  19.08 0.91  1.18    6.63158793246269429   10.2633403113588386 0.4560000000000000164 0.4560000000000000164 IceCat-1
57217.90971640158  439.0 0.841 326.29   1.49   1.32  26.36 1.89  2.19    9.00443286371906559   12.3190126466345422 0.6193799804619355420 0.7139776522224041688 IceCat-1
57246.31776017207  125.0 0.439 317.59   5.10   4.66  30.09 2.31  2.43   36.33440399435811230   40.2590951283799328 0.0801242564155772163 0.1140420549980676185 IceCat-1
57246.75908975384  508.0 0.831 328.27   0.75   0.88   6.17 0.49  0.53    1.30580298646459747    4.5534904652087844 0.8309999999999999609 0.8309999999999999609 IceCat-1
57257.62259727911  133.0 0.350 325.90   3.47   4.17  -2.35 2.61  2.09   28.20207725127556841   31.7154887072210663 0.0823008800267349960 0.1154147087995335275 IceCat-1
57265.21781542625  181.0 0.579  54.76   0.92   0.92  34.00 1.13  1.21    3.38161033232405339    6.5712510677423115 0.5789999999999999591 0.5789999999999999591 IceCat-1
57269.75966081816  302.0 0.741 133.77   0.53   0.88  28.08 0.51  0.55    1.17385609501382637    4.3806844928455746 0.7409999999999999920 0.7409999999999999920 IceCat-1
57279.87493400848  120.0 0.426 129.68   1.89   2.59  30.35 1.88  1.29   11.15391055730520264   14.5195253572342402 0.2532794614691302182 0.3068468739849865012 IceCat-1
57283.54571304107  105.0 0.280  49.83   2.50   3.74  -2.95 1.35  1.34   13.18337941152420889   17.2808299451830649 0.1408473930035268329 0.1694563932491744696 IceCat-1
57284.20566484769  228.0 0.674 279.54   1.76   2.29  30.35 2.19  1.50   11.73738285289316607   14.9566700519092901 0.3808080832413262562 0.4712913914870813792 IceCat-1
57288.02679078430  216.0 0.334 103.23   0.70   1.14   3.96 0.60  0.75    1.95092903787926142    5.1941142876187270 0.3340000000000000191 0.3340000000000000191 IceCat-1
57291.90119021698  216.0 0.296 194.55   0.79   1.23  -4.56 0.93  0.64    2.49081173539866763    5.7336036783276496 0.2959999999999999853 0.2959999999999999853 IceCat-1
57308.12441298802  156.0 0.516 178.72   1.11   1.15  52.37 1.11  1.11    3.94049966539767826    7.0826442803688519 0.5160000000000000142 0.5160000000000000142 IceCat-1
57312.67572957463  321.0 0.754 197.53   2.46   2.72  19.95 3.01  2.29   21.56232117791354597   24.7333730115061208 0.2318960588620965768 0.3188251129902756609 IceCat-1
57340.87348405651 1124.0 0.957  76.16   1.36   1.36  12.71 0.65  0.73    2.94807054612866182    6.4455379194744200 0.9569999999999999618 0.9569999999999999618 IceCat-1
57348.53160958050  253.0 0.637 262.05   0.88   1.05  -2.24 0.63  0.67    1.97056399196419774    5.2126237400499402 0.6370000000000000107 0.6370000000000000107 IceCat-1
57391.44384330693  217.0 0.566  79.41   0.83   0.75   5.00 0.86  0.97    2.27090024964738202    5.4308001615386035 0.5659999999999999476 0.5659999999999999476 IceCat-1
57415.18345819237  583.0 0.146 263.76   1.10   1.80 -14.90 1.08  1.20    5.19305265638392921    8.4488957489516032 0.1459999999999999909 0.1459999999999999909 IceCat-1
57443.88039407472  188.0 0.596 311.87   2.18   1.78  60.06 1.65  1.37    9.39273371570276439   12.6430334941108402 0.4207961736571007583 0.4930142757701705958 IceCat-1
57454.69665795971  106.0 0.280  91.32   7.08   8.66  10.47 2.74  4.45   88.88398139058726599   93.1919330114478299 0.0208906553468833807 0.0314227532387736722 IceCat-1
57478.56517147233  492.0 0.851 151.22   0.66   0.66  15.48 0.66  0.73    1.44104855020163836    4.5852369024953594 0.8509999999999999787 0.8509999999999999787 IceCat-1
57488.73450279060  131.0 0.367 235.63   1.23   1.45  -4.07 1.31  0.86    4.56756155905419980    7.7985090031964477 0.3669999999999999929 0.3669999999999999929 IceCat-1
57505.24481760429   85.0 0.451 240.29   0.44   0.48   9.71 0.57  0.42    0.71534064722239588    3.8660277367234279 0.4510000000000000120 0.4510000000000000120 IceCat-1
57518.66395275027  208.0 0.393 352.88   1.76   1.45   1.90 0.75  0.67    3.58000190839824839    7.2954423487247100 0.3930000000000000160 0.3930000000000000160 IceCat-1
57551.43429290814  106.0 0.249  16.52   0.88   0.18   4.67 1.87  0.52    1.98972770715109570    5.9894991970507361 0.2489999999999999991 0.2489999999999999991 IceCat-1
57553.52619622136  112.0 0.413 214.76   3.16   4.13  40.82 3.33  3.98   41.85378958763367763   45.0333280765649704 0.0654384189124017912 0.0959136750248476555 IceCat-1
57554.40430995815  150.0 0.410 304.32   1.63   1.05  12.64 1.33  1.34    5.61999509800678076    8.8095445766132396 0.4099999999999999756 0.4099999999999999756 IceCat-1
57576.16797171780  110.0 0.278 351.43   1.54   2.29   0.60 0.82  1.12    5.83566543367572077    9.5150715974688396 0.2780000000000000249 0.2780000000000000249 IceCat-1
57589.91352792030  108.0 0.368  60.25  10.72   8.88  29.23 5.32  5.87  172.25666678898195983  175.9093986020979230 0.0141673724717769137 0.0218787899345839476 IceCat-1
57596.34413697475  105.0 0.296 113.12   1.93   1.54  14.67 1.08  1.12    5.99572957937612028    9.3640701255943721 0.2959999999999999853 0.2959999999999999853 IceCat-1
57600.07990202622   98.0 0.441 214.58   0.53   0.57  -0.30 0.45  0.67    0.96761053730565627    4.1242235402154748 0.4410000000000000031 0.4410000000000000031 IceCat-1
57600.78487911152  118.0 0.385 312.63   3.74   3.21  20.07 2.56  2.13   25.60044583502152804   28.9823619534621351 0.0997311285300118006 0.1389285417593684457 IceCat-1
57606.51496299994  219.0 0.578 122.78   0.88   1.23  -0.71 0.56  0.56    1.85605293974085006    5.2520567518694738 0.5779999999999999583 0.5779999999999999583 IceCat-1
57612.68415338799  160.0 0.527  86.99  15.29  15.29  48.83 9.95 10.00  479.14864294204460293  482.5792105311723503 0.0072938677629325131 0.0114210630818676034 IceCat-1
57614.90687586575  263.0 0.607 200.04   3.12   2.68 -32.13 1.75  1.24   13.62037494963854733   17.3926801084335665 0.2955406066197670545 0.3649948236926845446 IceCat-1
57655.74106664507  191.0 0.508 241.13   4.92   5.89   1.34 3.40  2.80   52.63895570722377215   56.2785767050726591 0.0639991167079466544 0.0944028553672884158 IceCat-1
57662.43916514374  204.0 0.639 192.57   2.50   2.07  37.12 1.51  2.49   14.35707842690535507   17.6193886636887527 0.2951564770240700519 0.3792927540779095774 IceCat-1
57672.10000000000  380.0 0.740  32.08   4.17   4.41   1.16 5.37  2.60   53.70756844834235721   57.0720242690681019 0.0913721326770260134 0.1356041456107140997 Off-line
57673.61257692857  759.0 0.252 190.06   2.20   4.04  -7.48 2.18  2.98   25.28856422433639750   28.6328085833269590 0.0660836314847942780 0.0920451933908928294 IceCat-1
57682.30923513319  135.0 0.434 121.42   2.64   2.90  23.72 1.93  2.02   17.18686800962636241   20.4844807232154480 0.1674597815655988475 0.2215793550916653198 IceCat-1
57688.56969003272  155.0 0.376 119.00   2.94   2.24   1.53 2.32  2.39   19.16198731093826524   22.3394297029840985 0.1301262244956512271 0.1760274050072849761 IceCat-1
57695.38022137248   85.0 0.311  40.87   1.05   0.57  12.52 1.15  0.61    2.23932724347880452    5.5061908301938587 0.3109999999999999987 0.3109999999999999987 IceCat-1
57709.33199321103  190.0 0.504  78.66   1.85   1.93   1.60 1.90  1.79   10.95489066270028999   14.0988317477211105 0.3050984643179764366 0.3738625228721864091 IceCat-1
57717.43014382350  161.0 0.403 140.01   2.15   1.19  -0.11 0.75  0.86    4.22340008385343779    7.9203707982185447 0.4030000000000000249 0.4030000000000000249 IceCat-1
57719.66475003057  139.0 0.453 257.55  36.46  29.23  73.27 5.71  9.96  808.45925989057332117  815.9089261452749042 0.0037158450430912417 0.0058065883883990531 IceCat-1
57732.83796659917   80.0 0.380  46.36   2.37   0.92  15.25 0.93  1.08    5.19375951473098585    8.7607944193276008 0.3800000000000000044 0.3800000000000000044 IceCat-1
57746.53736344514  139.0 0.417  61.79   2.50   2.37  17.78 1.46  1.56   11.55116494835163188   14.9797767625239651 0.2394020153120197669 0.2911355485313997238 IceCat-1
57758.14192253704  198.0 0.535 309.95   5.01   7.56   8.16 2.00  3.34   52.71890924025763780   57.2358138375907544 0.0672984247018196258 0.0977575802761498081 IceCat-1
57790.54898658779  135.0 0.462 180.35   5.23   3.82  33.20 1.85  2.16   28.50249204877509968   32.6529623788472492 0.1074921315495790813 0.1479734880855429202 IceCat-1
57792.12812411078  151.0 0.431  99.67   2.59   3.30  16.84 1.60  1.55   14.57188482459455692   18.2417531010622262 0.1961458269329237059 0.2471014082586176497 IceCat-1
57792.59523275074  133.0 0.328  92.81   1.23   1.05   4.59 0.94  1.16    3.76048640634698206    6.9226504571200298 0.3280000000000000138 0.3280000000000000138 IceCat-1
57811.06487576161  108.0 0.267 205.09   1.89   3.96   4.26 1.09  1.12   10.15402015548391113   14.5671799806773858 0.1743776308156398669 0.1916903714635873335 IceCat-1
57820.92487656164  107.0 0.254 155.35   2.02   1.19   5.53 0.98  0.90    4.73972083647092113    8.2120125654067042 0.2540000000000000036 0.2540000000000000036 IceCat-1
57833.31412844517  231.0 0.242  98.26   1.32   0.92 -15.06 1.04  1.20    3.94081382466303642    7.1149798953117722 0.2419999999999999929 0.2419999999999999929 IceCat-1
57865.64570820188  161.0 0.391 240.95   3.34   5.71   5.53 0.83  1.01   13.07845021689430887   19.8383631985313826 0.1982613259668508099 0.2061272665155112760 IceCat-1
57870.31372715437  155.0 0.383   5.32   4.48   5.27  -0.60 1.75  1.23   22.81974363751286106   28.1511642371454798 0.1113026604715195156 0.1422875616826245193 IceCat-1
57887.17462612477  109.0 0.338 311.97   2.20   1.23  18.60 2.10  1.10    8.62053024145039259   11.9829274378237312 0.2600161078717201368 0.2949974721355585472 IceCat-1
57887.30015095150  174.0 0.553 227.37   1.23   1.10  30.65 1.40  0.99    4.37364675251137047    7.5457139146909240 0.5530000000000000471 0.5530000000000000471 IceCat-1
57900.06963858731  124.0 0.422 178.59   2.77   3.47  26.49 3.82  3.45   35.62943060289256181   38.8288995434216915 0.0785454625612809904 0.1136637269996609023 IceCat-1
57925.19120971263  109.0 0.367  74.97   7.25   7.78  25.08 5.57  6.20  138.93936983931513396  142.1802960659845780 0.0175169411954906387 0.0269954874422256574 IceCat-1
57930.51931610766  201.0 0.547 280.99   3.03   1.63   8.80 1.13  0.90    7.42970954610717982   11.4398433771591410 0.4882396245163747039 0.5000711170537601724 IceCat-1
57938.29260240479  195.0 0.602 230.45   1.67   1.71  23.36 1.10  0.89    5.28274512664391693    8.7149414430439478 0.6019999999999999796 0.6019999999999999796 IceCat-1
57951.81765905026  534.0 0.866 208.39   1.67   1.19  25.16 1.41  1.35    6.19961894259409707    9.3723781362545342 0.8659999999999999920 0.8659999999999999920 IceCat-1
57968.08384779975  214.0 0.561   1.10   4.48   1.76   4.63 0.41  0.41    4.01872532247206316   11.2294151696347289 0.5610000000000000542 0.5224806923288803917 IceCat-1
57974.59705961282  226.0 0.598  21.27   0.75   1.05  -2.28 0.60  0.67    1.79542020152656678    5.0255359461594269 0.5979999999999999760 0.5979999999999999760 IceCat-1
57984.27580421850  167.0 0.509  26.98   1.85   3.03  18.88 1.11  1.10    8.47036211260880023   12.3925074376338156 0.3985045990653512393 0.4295592918792969783 IceCat-1
57989.55375080310  175.0 0.489  41.92   3.03   3.56  12.37 1.46  1.30   14.28513595513815027   18.4476015007298777 0.2270084449429306261 0.2772256907357260602 IceCat-1
58018.87118560489  264.0 0.631  77.43   1.14   0.75   5.79 0.64  0.41    1.55862265526223620    4.9279324572124086 0.6310000000000000053 0.6310000000000000053 IceCat-1
58019.02130037930  202.0 0.563 173.45   2.37   2.55  -2.54 0.90  1.31    8.53979131025313443   12.4872568038657672 0.4371985064194532922 0.4715262503100390856 IceCat-1
58032.30780851210  118.0 0.370 132.63   1.41   2.24  17.23 1.06  0.66    4.93072966980918093    8.7211873255879979 0.3699999999999999956 0.3699999999999999956 IceCat-1
58041.06562575943   72.0 0.554 162.91   2.99   1.71 -15.48 1.62  1.98   13.28893692468482612   16.6199160731231537 0.2764630260047281074 0.3486145121862117557 IceCat-1
58054.76477464011  133.0 0.337 294.52   3.56   3.38   2.05 2.20  3.21   29.48808820402255648   32.7807687797248590 0.0757880645831446736 0.1075165425213778642 IceCat-1
58063.77753720390 1573.0 0.975 340.14   0.62   0.62   7.44 0.30  0.26    0.54538048466318811    3.8392402092197995 0.9749999999999999778 0.9749999999999999778 IceCat-1
58135.75220559863   85.0 0.424 206.10   1.19   1.14   3.92 0.71  0.78    2.72666680386692084    6.0166329222181743 0.4239999999999999880 0.4239999999999999880 IceCat-1
58141.67706745250  416.0 0.788  77.12   2.50   2.90   8.01 0.41  0.49    3.81703507411159837    9.9274283872351035 0.7880000000000000338 0.7880000000000000338 IceCat-1
58143.97573521594  110.0 0.362 207.51   1.01   0.57  23.77 0.57  0.57    1.41465917191148360    4.6509393942829753 0.3619999999999999885 0.3619999999999999885 IceCat-1
58154.00422026594  113.0 0.229  17.40   1.36   0.92 -10.54 0.76  0.72    2.65024756256834948    5.9544758772109780 0.2290000000000000091 0.2290000000000000091 IceCat-1
58162.37782304162  111.0 0.273  66.97   2.46   2.59   6.09 1.95  1.72   14.55617686132660715   17.8369178730808322 0.1243749318801090076 0.1600690465307574584 IceCat-1
58177.57240411086  124.0 0.424 294.79   1.85   1.71  26.40 0.79  1.12    5.34039335183729058    8.9035792354509322 0.4239999999999999880 0.4239999999999999880 IceCat-1
58190.67858044863  160.0 0.388 287.18   0.75   2.46   5.53 0.34  0.26    1.51267686270348567    6.4091488213154681 0.3880000000000000115 0.3880000000000000115 IceCat-1
58191.80396382706  145.0 0.360  58.71   1.89   1.67   0.78 1.01  1.01    5.64795527262372943    9.1195308960584338 0.3599999999999999867 0.3599999999999999867 IceCat-1
58193.24266207089  156.0 0.391 271.71   1.19   3.43  -1.42 1.23  1.27    9.07134878724052918   12.8926943179997888 0.2858396190476190091 0.3171740116839754653 IceCat-1
58205.10000000000  550.0 0.820 307.09   2.22   4.00   7.44 1.37  1.27   12.89686616151681875   17.0617933621358873 0.4216452304394425754 0.5026361245564828772 Off-line
58218.77679461517  234.0 0.600 218.50   0.79   1.27   0.56 0.75  0.71    2.36216351623416543    5.6226246525894190 0.5999999999999999778 0.5999999999999999778 IceCat-1
58225.27851266380  202.0 0.577 305.73   3.60   1.58  -4.41 0.67  0.75    5.77707473068627131   10.8038471430634377 0.5769999999999999574 0.5585498066772368597 IceCat-1
58264.30000000000  390.0 0.740 210.67   5.56   6.35   8.27 1.49  4.79   58.74369855167945786   63.4373288742842760 0.0835387486830635323 0.1219976191717961483 Off-line
58266.50625455115  110.0 0.278 312.14   1.41   2.02   0.30 0.86  1.45    6.22294526804700165    9.6350151436018105 0.2780000000000000249 0.2780000000000000249 IceCat-1
58277.59689648438  158.0 0.396  69.08   1.63   1.41  -1.08 0.78  0.78    3.72467225009605851    7.2531620781188479 0.3960000000000000187 0.3960000000000000187 IceCat-1
58281.19039700799  107.0 0.250 338.69   5.10   5.71   3.73 2.81  3.70   55.27090349258497071   58.8486982631989406 0.0299958364772903267 0.0444291159436846841 IceCat-1
58282.98236039212  155.0 0.415  38.06   5.84   4.26  11.53 4.15  4.91   71.86864433984690947   75.0738971928254699 0.0382935982339955780 0.0578127541238653633 IceCat-1
58337.20231338376  106.0 0.276 100.37   4.00   5.05  11.15 2.98  2.12   36.25005223160922441   39.9562504464857113 0.0504914657133571712 0.0722418533369814792 IceCat-1
58369.83300749986  144.0 0.300 144.98   1.49   2.20  -2.39 1.16  1.12    6.60771182829541193   10.0312536763488325 0.2999999999999999889 0.2999999999999999889 IceCat-1
58370.60418386328  171.0 0.533 141.37   1.05   1.27  26.94 0.88  1.00    3.42559262947431042    6.6140893831162133 0.5330000000000000293 0.5330000000000000293 IceCat-1
58380.06513011518  144.0 0.478 258.40   1.49   1.49  32.84 0.94  0.75    3.95542223050222841    7.3919773355759055 0.4779999999999999805 0.4779999999999999805 IceCat-1
58399.77940579056  108.0 0.267  77.08   2.68   3.56   1.23 1.23  1.16   11.71311404964418479   16.0539182854060769 0.1511668007724492890 0.1739381060766592157 IceCat-1
58405.49466518118   62.0 0.386 225.22   1.36   2.64 -34.95 1.22  1.79    9.45619388730527710   12.8535985986290182 0.2707001328903654302 0.3140704631868901364 IceCat-1
58414.69273902958  237.0 0.153 270.18   1.89   1.71  -8.42 1.13  1.55    7.57752148045858043   10.8493203437854628 0.1339003731343283710 0.1474868913367608780 IceCat-1
58414.73594511725  136.0 0.427  78.27   1.76   0.92  21.54 0.96  0.93    3.97819877724075477    7.3117853984110628 0.4269999999999999907 0.4269999999999999907 IceCat-1
58436.94464815189  145.0 0.438   6.02   1.63   2.24  18.84 0.87  0.98    5.62305815084403182    9.3449731966794705 0.4380000000000000004 0.4380000000000000004 IceCat-1
58442.70870605052  188.0 0.537  25.71   5.54   5.27  11.72 2.41  4.50   58.66696515111554078   62.3312590564411551 0.0607013284317597310 0.0901016843879210994 IceCat-1
58442.94364599242  173.0 0.571 324.58   7.74   9.04  51.74 6.75  9.48  213.89486458076302711  217.0937388735651155 0.0177032614450938763 0.0275076401042037080 IceCat-1
58443.57996791468  209.0 0.645 132.19   7.34   6.99  32.93 4.19  3.57   87.33690408832697472   91.0827412204187823 0.0489755649239933533 0.0740607568058773980 IceCat-1
58464.08522982179  162.0 0.459 316.41   1.85   2.02 -31.00 1.68  1.58    9.90874030905488823   13.0887882579202035 0.3071933228705949204 0.3667564557750410681 IceCat-1
58496.08852740324  156.0 0.386  56.91   1.63   1.41  -0.82 0.75  0.82    3.74854835426334043    7.2724894226141386 0.3860000000000000098 0.3860000000000000098 IceCat-1
58507.15549527989  157.0 0.743 307.44   0.53   1.14 -32.22 0.96  0.31    1.66575096474964779    5.0607431309814030 0.7429999999999999938 0.7429999999999999938 IceCat-1
58515.01567125964  163.0 0.533 245.08   0.75   0.88  38.78 0.77  0.67    1.84348656912649056    5.0005271734584831 0.5330000000000000293 0.5330000000000000293 IceCat-1
58528.67267812246  348.0 0.738 228.25   0.79   0.53  -4.14 0.37  0.30    0.69460613570870322    3.9880218065125064 0.7379999999999999893 0.7379999999999999893 IceCat-1
58535.35115415880   56.0 0.550 268.59   1.41   1.58 -17.00 1.24  0.51    4.10959588997714853    7.6747248677822251 0.5500000000000000444 0.5500000000000000444 IceCat-1
58537.85004745611  168.0 0.512 155.21   0.70   0.66  19.67 0.28  0.44    0.76906188159878142    4.0483032780429982 0.5120000000000000107 0.5120000000000000107 IceCat-1
58559.83187810989  108.0 0.260  81.25   5.89   5.98   3.21 3.93  4.07   74.58140959622168964   77.9610900116984311 0.0231185341196293165 0.0348786742642179376 IceCat-1
58583.43633810319  105.0 0.280 310.61   3.30   3.65  12.22 2.84  2.28   27.94760824633479501   31.2462528960398771 0.0664401978417266392 0.0937183451918545823 IceCat-1
58586.44998255463  107.0 0.292 219.33   0.70   1.32  11.72 0.72  0.72    2.28456617769049775    5.5680580748643003 0.2919999999999999818 0.2919999999999999818 IceCat-1
58586.66460083455  115.0 0.383 245.57   1.23   1.49  21.98 1.21  1.44    5.66114996176880769    8.8203150967228474 0.3830000000000000071 0.3830000000000000071 IceCat-1
58588.43730676967  117.0 0.298 154.86   2.94   4.70   5.27 2.48  1.95   26.58195791981931677   30.2291858313066868 0.0743441551534634176 0.1030989725694446413 IceCat-1
58595.24979249506  170.0 0.513 166.90   3.21   3.03  17.39 2.00  2.56   22.34803350057635285   25.6531808765562630 0.1522283653846153995 0.2091417152340081242 IceCat-1
58606.72440656845  142.0 0.341 120.19   0.66   0.66   6.43 0.68  0.75    1.48251757322902322    4.6285785435461868 0.3410000000000000253 0.3410000000000000253 IceCat-1
58607.76757400060   55.0 0.386  65.17   1.67   1.14 -37.26 0.61  1.09    3.75184702654960978    7.2090649526012784 0.3860000000000000098 0.3860000000000000098 IceCat-1
58618.45061140577  457.0 0.816 127.88   0.79   0.83  12.60 0.50  0.46    1.22145122371571158    4.4854431174564127 0.8159999999999999476 0.8159999999999999476 IceCat-1
58647.82937645641  195.0 0.606 312.19   0.66   0.79  26.57 0.75  0.71    1.66268791191239806    4.8090781816986556 0.6059999999999999831 0.6059999999999999831 IceCat-1
58653.55159778220  199.0 0.547 343.52   4.13   3.16  10.28 2.02  2.76   27.36814148138016378   30.8289847781399509 0.1325438412222853524 0.1855635304796822149 IceCat-1
58663.80850834146  109.0 0.343  29.12  39.68 118.65  84.56 4.66  4.40 1126.62994636910525514 1153.8978056739961175 0.0020189723060046296 0.0031087893555806923 IceCat-1
58668.78393812659  155.0 0.486 161.81   2.15   3.91  26.90 1.94  1.91   18.32412455022586428   21.8317072836635404 0.1758857142857143119 0.2328161446448762939 IceCat-1
58676.05228456779  109.0 0.304  76.64   5.23   6.99  12.75 4.79  2.82   73.03747388661498974   76.7074599613842167 0.0276023063803979146 0.0414477066212016743 IceCat-1
58694.86853369251  298.0 0.670 226.14   1.27   1.98  10.77 1.03  1.17    5.61559686829175497    8.9589908994629628 0.6700000000000000400 0.6700000000000000400 IceCat-1
58714.73222496411  113.0 0.293 148.54   2.29   3.30   1.45 0.93  0.75    7.37583123209811564   12.2169257606346235 0.2634354289121730863 0.2508246467312527650 IceCat-1
58748.40469477737 3114.0 0.202 167.30   2.81   2.72 -22.27 3.39  3.31   29.09978735203885947   32.2943283402825898 0.0460340395670832056 0.0654168513264129226 IceCat-1
58748.96105979347  187.0 0.504   5.71   1.19   1.27  -1.53 0.90  0.78    3.24589352968897460    6.5087845156055275 0.5040000000000000036 0.5040000000000000036 IceCat-1
58757.83979368080  218.0 0.590 313.99   6.94   2.46  12.79 1.65  1.64   24.28922360122948731   29.2330002400356577 0.1610853003944900386 0.2110780848921528507 IceCat-1
58806.04270119005  177.0 0.451 229.31   5.49   4.97   3.77 2.47  2.24   38.69389715683672648   42.8077961731150012 0.0772950355819155416 0.1101839139853320326 IceCat-1
58809.94803814533  127.0 0.329  27.03   1.98   2.72   0.07 1.08  1.57    9.78213412511522051   13.3940127645391147 0.2230384905660376949 0.2568914872974949470 IceCat-1
58821.94874207213  130.0 0.326  80.16   2.42   1.98   2.87 1.05  0.97    6.98061887627652045   10.8003530437142370 0.3096999999999999753 0.3156778948341058544 IceCat-1
58832.46525037375  133.0 0.476 286.83   2.27   1.92  58.45 2.08  1.86   12.96582412026311637   16.1248370955864040 0.2434581733157263339 0.3087280861044970348 IceCat-1
58848.45840369244  156.0 0.464  48.47   5.98   7.65  20.11 4.48  3.73   87.88786089995028306   91.4614085083400994 0.0350111695648793603 0.0530572356557104247 IceCat-1
58857.98726780584  375.0 0.769 165.45   3.60   4.39  11.80 1.18  1.29   15.50006837409766369   20.5700335022736738 0.3290108789833445235 0.3909811903043980963 IceCat-1
58865.46423253074  108.0 0.375 116.02   0.79   1.19  29.18 0.86  0.81    2.59699756709000207    5.7894365036851108 0.3750000000000000000 0.3750000000000000000 IceCat-1
58949.97217001604  110.0 0.305 242.58  10.20  10.20  11.61 7.83  6.19  224.63015791697736745  228.0230079922790480 0.0090042865933820035 0.0139889685114500256 IceCat-1
58960.02458611799  127.0 0.333  87.93   3.43   2.81   8.23 2.08  1.81   19.06444085904430352   22.5292136058201500 0.1158344374134862437 0.1545833534676379351 IceCat-1
58964.97692534277  135.0 0.481  99.97   4.76   3.00  53.72 2.25  1.69   24.01307760697894267   27.8998359895931642 0.1328356926055785370 0.1803050745498648577 IceCat-1
58981.31351572679  109.0 0.322 295.18   1.67   2.24  15.79 1.24  1.28    7.73868518358773816   11.1171526219825090 0.2759346405228758070 0.3029192183107736192 IceCat-1
58992.10425457315  105.0 0.250 338.64   9.98   6.02   1.75 1.79  3.51   66.60176425610362116   72.2221121856171351 0.0248926886792452812 0.0362021486099830744 IceCat-1
58999.32950733045   82.0 0.590 255.37   2.46   2.55  26.61 2.32  3.25   21.91708552832017176   25.1107119132385428 0.1785199439541025612 0.2457296203962050785 IceCat-1
59014.52872012802  115.0 0.415  33.84   4.79   6.37  31.61 2.71  2.25   43.47461577743699479   47.6621186456066610 0.0633038140247427356 0.0910624387430421789 IceCat-1
59015.61756223327  496.0 0.828 142.95   1.14   1.41   3.66 1.16  1.01    4.34600073715977953    7.5257801125367783 0.8279999999999999583 0.8279999999999999583 IceCat-1
59020.12745696646  114.0 0.325 162.11   0.62   0.92  11.95 0.61  0.46    1.29417909364631534    4.5244674081729315 0.3250000000000000111 0.3250000000000000111 IceCat-1
59067.57704206692  107.0 0.397 157.25   1.17   0.87  47.75 0.64  0.59    1.97072107159687704    5.2834305687645244 0.3970000000000000195 0.3970000000000000195 IceCat-1
59103.59706286398  111.0 0.408  51.11   4.39  10.99  38.11 2.31  1.97   51.69993366306579219   57.6786218661425139 0.0523344554768299594 0.0739792308415458122 IceCat-1
59108.86146941160  110.0 0.322 109.78   1.05   1.41  14.36 0.85  0.81    3.20725194004981962    6.4891802469243469 0.3220000000000000084 0.3220000000000000084 IceCat-1
59113.79667700687  117.0 0.409 195.29   2.33   1.71  26.24 1.46  1.73   10.12189737060095318   13.3654201758205069 0.2679655172413793474 0.3200407026446570602 IceCat-1
59118.32930116513  670.0 0.440  96.46   0.70   0.53  -4.33 0.60  0.75    1.30415365032146280    4.4641281170918274 0.4400000000000000022 0.4400000000000000022 IceCat-1
59118.94131052108  121.0 0.434 184.75   3.65   1.54  32.93 1.16  0.88    8.31548159478682436   12.6413308764498407 0.3461145490951678672 0.3590553931701558898 IceCat-1
59121.74209304676  183.0 0.475  29.53   0.53   0.53   3.47 0.71  0.34    0.87414815586135997    4.0580218822111194 0.4749999999999999778 0.4749999999999999778 IceCat-1
59129.91793155675  683.0 0.885 265.17   0.48   0.48   5.34 0.30  0.19    0.36945129606215965    3.5926505900556269 0.8850000000000000089 0.8850000000000000089 IceCat-1
59136.09267976750  147.0 0.414 221.22   0.97   1.19  14.44 0.66  0.46    1.90003523689110687    5.3219234448328914 0.4139999999999999791 0.4139999999999999791 IceCat-1
59143.27624401794  105.0 0.297 260.82   1.71   1.67  14.55 1.31  0.69    5.30929158456675054    8.8312550572080717 0.2969999999999999862 0.2969999999999999862 IceCat-1
59167.62884218325  214.0 0.562 105.73   0.92   1.27   5.87 1.05  1.01    3.54324527435124814    6.7095768788068035 0.5620000000000000551 0.5620000000000000551 IceCat-1
59168.08849784114  177.0 0.460 195.12   1.23   1.45   1.38 1.27  1.08    4.94643763307712891    8.1173828910331718 0.4600000000000000200 0.4600000000000000200 IceCat-1
59173.40602495983  154.0 0.503 307.66   5.19   5.68  40.72 5.02  2.75   66.33465034073213928   69.8358698614510729 0.0502857663814425607 0.0753275706973646070 IceCat-1
59183.84845457848  203.0 0.150  30.54   1.10   1.27 -12.10 1.14  1.11    4.18813570631689291    7.3369014644178279 0.1499999999999999944 0.1499999999999999944 IceCat-1
59192.42759194133  419.0 0.190   6.86   1.01   1.19  -9.25 0.94  1.10    3.52486695732774757    6.6818743824947786 0.1900000000000000022 0.1900000000000000022 IceCat-1
59204.52561869099  175.0 0.564 261.69   2.28   2.46  41.81 1.25  1.14    8.89746163386433153   12.5966604173268397 0.4203688363963772878 0.4682612346860556274 IceCat-1
59205.03907574695  186.0 0.534 206.37   0.88   0.75  13.44 0.54  0.34    1.12657512557730000    4.4466969686982800 0.5340000000000000302 0.5340000000000000302 IceCat-1


==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

